Combinatorial Optimization for Panoptic Segmentation: A Fully Differentiable Approach

We propose a fully differentiable architecture for simultaneous semantic and instance segmentation (a.k.a. panoptic segmentation) consisting of a convolutional neural network and an asymmetric multiway cut problem solver. The latter solves a combinatorial optimization problem that elegantly incorporates semantic and boundary predictions to produce a panoptic labeling. Our formulation allows to directly maximize a smooth surrogate of the panoptic quality metric by backpropagating the gradient through the optimization problem. Experimental evaluation shows improvement by backpropagating through the optimization problem w.r.t. comparable approaches on Cityscapes and COCO datasets. Overall, our approach shows the utility of using combinatorial optimization in tandem with deep learning in a challenging large scale real-world problem and showcases benefits and insights into training such an architecture.

==> figures/loss_curves/avg_norm_loss_wall_smoothed.csv <==
,Wall time,Step,Value,Smoothed Value,Smoothed Value PQ
0,0,19,0.311801761,0.323976117,67.60238834
1,0.10276011,39,0.330470651,0.323871597,67.61284031
2,0.20601354,59,0.315384805,0.323423704,67.65762962
3,0.311892809,79,0.333585918,0.323797739,67.62022607
4,0.417743918,99,0.326032549,0.323226194,67.67738059
5,0.520465679,119,0.31374225,0.322691469,67.73085311
6,0.624992277,139,0.346633494,0.322610283,67.73897171
7,0.728073992,159,0.320925891,0.321680716,67.83192836
8,0.830932294,179,0.324773967,0.321374508,67.8625492
9,0.934271387,199,0.3086043,0.321450617,67.85493828
10,1.039496861,219,0.343752891,0.321926735,67.80732654
11,1.142367388,239,0.323284626,0.321649703,67.83502966
12,1.245248326,259,0.327947289,0.320992042,67.90079579
13,1.348337265,279,0.340554833,0.320621169,67.93788306
14,1.450256318,299,0.327611625,0.31965534,68.03446598
15,1.552969381,319,0.333957672,0.318806809,68.11931908
16,1.654423269,339,0.34263128,0.318323321,68.16766791
17,1.757364599,359,0.311794728,0.31747284,68.25271599
18,1.859488847,379,0.321577847,0.317349008,68.26509923
19,1.961363592,399,0.325803339,0.317132787,68.28672133
20,2.063635134,419,0.306672662,0.317045484,68.29545163
21,2.165723394,439,0.315881371,0.317310876,68.26891236
22,2.266557091,459,0.322579265,0.317669532,68.23304676
23,2.366781791,479,0.324873,0.317446652,68.25533479
24,2.468420489,499,0.307582557,0.3165084,68.34916003
25,2.570670822,519,0.323332667,0.316478672,68.35213281
26,2.672566172,539,0.323723376,0.31620093,68.37990701
27,2.772536625,559,0.313036323,0.315980574,68.40194255
28,2.872529784,579,0.308450937,0.316172618,68.38273816
29,2.972385678,599,0.32961902,0.316121875,68.38781253
30,3.072107984,619,0.330894142,0.3157897,68.42103004
31,3.169459568,639,0.316931754,0.31509698,68.49030204
32,3.268499864,659,0.321228832,0.315108442,68.48915577
33,3.368707443,679,0.326621711,0.31500378,68.49962205
34,3.466809381,699,0.309630871,0.314575624,68.54243763
35,3.566065737,719,0.332752794,0.314439603,68.55603971
36,3.663924979,739,0.343014777,0.313759877,68.62401232
37,3.762840531,759,0.3362239,0.313126301,68.6873699
38,3.861470902,779,0.322940558,0.312845698,68.7154302
39,3.960761989,799,0.312182426,0.312083858,68.79161417
40,4.058543591,819,0.307620972,0.31229707,68.770293
41,4.156877508,839,0.312554926,0.312238111,68.77618887
42,4.255163628,859,0.330346227,0.312262015,68.7737985
43,4.352808449,879,0.310724109,0.311565766,68.84342343
44,4.450454886,899,0.304643542,0.311739796,68.82602036
45,4.54811633,919,0.31049481,0.311629108,68.83708917
46,4.644940512,939,0.309450835,0.311727174,68.82728256
47,4.74364838,959,0.308677554,0.312240203,68.77597965
48,4.841807901,979,0.327818334,0.312221408,68.77785921
49,4.940209529,999,0.327648997,0.312299256,68.7700744
50,5.037791016,1019,0.332671642,0.311651582,68.83484177
51,5.134418085,1039,0.296978176,0.310783944,68.92160557
52,5.230929272,1059,0.313112378,0.310938133,68.90618667
53,5.327899571,1079,0.301921666,0.310749342,68.92506577
54,5.424645322,1099,0.293670386,0.31119633,68.88036698
55,5.52033927,1119,0.31461814,0.311707777,68.82922232
56,5.616975073,1139,0.308612049,0.311969636,68.80303636
57,5.713287674,1159,0.306841433,0.311761266,68.8238734
58,5.809414967,1179,0.312929004,0.312412965,68.75870347
59,5.906712903,1199,0.322311223,0.312473005,68.75269949
60,6.002805974,1219,0.317288369,0.312547646,68.74523535
61,6.100080731,1239,0.330227613,0.312665055,68.73349451
62,6.197138237,1259,0.313664049,0.312129343,68.78706574
63,6.292533618,1279,0.287342906,0.311533689,68.84663105
64,6.389101482,1299,0.306393445,0.31220034,68.77996601
65,6.485952764,1319,0.312222987,0.312569609,68.74303915
66,6.584232482,1339,0.31490916,0.312180068,68.78199324
67,6.68163146,1359,0.32071808,0.312348676,68.76513243
68,6.778004568,1379,0.306421191,0.311740183,68.82598169
69,6.87648807,1399,0.316332012,0.311489264,68.85107361
70,6.971785734,1419,0.303185344,0.31140206,68.85979399
71,7.067917825,1439,0.317390263,0.311702434,68.8297566
72,7.162519916,1459,0.317042321,0.311569862,68.84301379
73,7.258077836,1479,0.309495479,0.311614284,68.83857161
74,7.355101624,1499,0.30419004,0.311304329,68.86956714
75,7.450196789,1519,0.305563748,0.311392269,68.86077307
76,7.545363065,1539,0.317671746,0.311421995,68.85780051
77,7.642272385,1559,0.324999779,0.311501665,68.84983346
78,7.738205167,1579,0.292466968,0.311422633,68.85773674
79,7.833423274,1599,0.320710897,0.311667182,68.83328177
80,7.930086883,1619,0.305262625,0.311271294,68.87287058
81,8.026137725,1639,0.313511074,0.310763854,68.92361462
82,8.120973793,1659,0.302496254,0.31074947,68.92505296
83,8.216831616,1679,0.317685336,0.310859936,68.91400643
84,8.312802328,1699,0.300216019,0.3106225,68.93775001
85,8.408094529,1719,0.314417452,0.31089337,68.91066298
86,8.505208219,1739,0.329971999,0.310555086,68.94449137
87,8.602632228,1759,0.307925731,0.309452509,69.05474909
88,8.699374536,1779,0.33093226,0.309421903,69.05780971
89,8.794958558,1799,0.301742047,0.308443325,69.1556675
90,8.889828848,1819,0.297966123,0.30865434,69.13456604
91,8.984790966,1839,0.303145736,0.308888651,69.11113486
92,9.080762247,1859,0.305560738,0.308598464,69.1401536
93,9.176238428,1879,0.319801182,0.308516969,69.14830312
94,9.272360681,1899,0.31412825,0.308043348,69.1956652
95,9.367117295,1919,0.325092524,0.30753329,69.24667098
96,9.46225269,1939,0.300277233,0.307205941,69.27940592
97,9.558962705,1959,0.332909405,0.307100839,69.28991608
98,9.654732146,1979,0.315330595,0.306452636,69.35473636
99,9.751027837,1999,0.325296879,0.306268852,69.37311478
100,9.846443903,2019,0.321984708,0.305539181,69.44608189
101,9.941303289,2039,0.308799118,0.304742664,69.52573359
102,10.03660828,2059,0.289837927,0.304914124,69.50858757
103,10.13221231,2079,0.314008921,0.305053332,69.49466676
104,10.22757094,2099,0.321164191,0.304587799,69.54122014
105,10.3234779,2119,0.29664135,0.303728784,69.62712161
106,10.41823573,2139,0.321653485,0.303777555,69.62224446
107,10.51352884,2159,0.296378374,0.303511055,69.64889452
108,10.60973598,2179,0.296384424,0.303689733,69.63102669
109,10.70502112,2199,0.312843859,0.303650454,69.63495456
110,10.80034629,2219,0.315200299,0.302886205,69.71137948
111,10.89606486,2239,0.312087387,0.30238823,69.761177
112,10.99122087,2259,0.318819195,0.302455876,69.7544124
113,11.08551243,2279,0.297097266,0.302311806,69.76881944
114,11.18053449,2299,0.307707667,0.302447862,69.75521378
115,11.27697197,2319,0.306752771,0.30199719,69.800281
116,11.37241821,2339,0.320858568,0.301756909,69.82430913
117,11.46796436,2359,0.321838468,0.301351281,69.86487187
118,11.56535934,2379,0.302248955,0.300746608,69.92533922
119,11.66006648,2399,0.304875374,0.300257089,69.9742911
120,11.75616907,2419,0.284965008,0.300075716,69.99242842
121,11.85278141,2439,0.31293574,0.300166427,69.98335734
122,11.95127026,2459,0.306914866,0.300250634,69.97493662
123,12.04574687,2479,0.308187902,0.299937645,70.00623554
124,12.14097495,2499,0.311050832,0.300075698,69.99243021
125,12.2367854,2519,0.300886095,0.299343295,70.06567046
126,12.33313898,2539,0.285868913,0.299425216,70.0574784
127,12.42784284,2559,0.306701481,0.300143009,69.98569913
128,12.52348358,2579,0.291789144,0.299589732,70.04102685
129,12.6192515,2599,0.310182631,0.299543399,70.04566006
130,12.71530943,2619,0.307338595,0.299239784,70.07602163
131,12.80999669,2639,0.291538239,0.299236736,70.07632643
132,12.90535403,2659,0.30230093,0.299530999,70.04690006
133,13.00076697,2679,0.300856352,0.299546918,70.04530817
134,13.09659563,2699,0.293725938,0.299297055,70.07029451
135,13.19155622,2719,0.311998546,0.298784861,70.1215139
136,13.28755084,2739,0.296073169,0.298194653,70.18053472
137,13.38305873,2759,0.306981295,0.298493863,70.15061371
138,13.47818586,2779,0.307979226,0.297782957,70.22170432
139,13.57509642,2799,0.296110034,0.297678506,70.23214936
140,13.66998894,2819,0.290124029,0.297877263,70.21227367
141,13.76562284,2839,0.315657526,0.297844423,70.21555766
142,13.86112887,2859,0.295406252,0.297083046,70.29169545
143,13.95607253,2879,0.295387566,0.297255369,70.27446307
144,14.05317537,2899,0.286803603,0.296993905,70.30060947
145,14.14881295,2919,0.29859221,0.297202533,70.27974673
146,14.24392334,2939,0.310993463,0.296906725,70.30932747
147,14.33947461,2959,0.303525507,0.297206755,70.2793245
148,14.43550554,2979,0.294813275,0.296776929,70.32230712
149,14.53211185,2999,0.282273889,0.296818898,70.31811021
150,14.62725705,3019,0.295281291,0.296475822,70.35241783
151,14.72277155,3039,0.314793229,0.296242344,70.37576556
152,14.81753847,3059,0.31305638,0.295682218,70.43177821
153,14.91193125,3079,0.302539527,0.295380995,70.46190046
154,15.00765911,3099,0.289680779,0.295509543,70.44904575
155,15.10258387,3119,0.297141522,0.295480233,70.45197673
156,15.19817213,3139,0.304633468,0.295812775,70.41872248
157,15.29305307,3159,0.297651529,0.296107443,70.38925573
158,15.39016366,3179,0.282668203,0.295737413,70.42625874
159,15.48530477,3199,0.297620445,0.295989257,70.40107429
160,15.58153374,3219,0.288593441,0.295765717,70.42342834
161,15.67708354,3239,0.316304028,0.295910337,70.40896632
162,15.7733861,3259,0.294395298,0.295354053,70.46459474
163,15.86890934,3279,0.313710034,0.295511739,70.4488261
164,15.96331478,3299,0.281754732,0.294567436,70.5432564
165,16.05830197,3319,0.30416292,0.29487135,70.51286504
166,16.15434916,3339,0.314580619,0.295045944,70.49540557
167,16.24870758,3359,0.284570396,0.294569154,70.54308459
168,16.34442166,3379,0.289935857,0.294995021,70.50049789
169,16.43991776,3399,0.298038006,0.295194251,70.48057489
170,16.53480594,3419,0.307216674,0.295018665,70.49813353
171,16.62932593,3439,0.303308785,0.294554679,70.54453209
172,16.72511722,3459,0.302937686,0.29434192,70.56580797
173,16.82058505,3479,0.290861815,0.293596584,70.64034157
174,16.91529333,3499,0.273238182,0.293710277,70.62897228
175,17.00988338,3519,0.288390219,0.294274905,70.57250954
176,17.1053418,3539,0.308041573,0.294119426,70.58805741
177,17.2001663,3559,0.278545052,0.2940262,70.59738003
178,17.29599819,3579,0.303801209,0.294301063,70.56989372
179,17.39105609,3599,0.30406031,0.293738047,70.6261953
180,17.48690715,3619,0.288810432,0.29334121,70.66587903
181,17.58064166,3639,0.285202414,0.293466147,70.6533853
182,17.67567324,3659,0.302299201,0.293627979,70.63720211
183,17.77088214,3679,0.284929007,0.293082125,70.69178745
184,17.86946699,3699,0.2951487,0.293067913,70.69320872
185,17.96338122,3719,0.286759913,0.29278363,70.72163701
186,18.05885728,3739,0.322994649,0.292818759,70.71812406
187,18.15405481,3759,0.286332458,0.29217316,70.78268401
188,18.2498934,3779,0.29649204,0.292198858,70.78011423
189,18.3451572,3799,0.268550843,0.291812842,70.81871584
190,18.44015691,3819,0.285942197,0.292542689,70.74573115
191,18.53602434,3839,0.292388171,0.292552096,70.74479043
192,18.6303754,3859,0.301007479,0.29237529,70.76247104
193,18.7262824,3879,0.307681412,0.291839163,70.8160837
194,18.821599,3899,0.288508385,0.291032831,70.89671694
195,18.91708107,3919,0.310443223,0.291266799,70.8733201
196,19.01203748,3939,0.316420168,0.290497899,70.95021009
197,19.10654232,3959,0.282850325,0.289675595,71.03244051
198,19.20203591,3979,0.292741984,0.289529482,71.04705177
199,19.29658612,3999,0.288678825,0.289286356,71.07136436
200,19.39250848,4019,0.294378251,0.289016628,71.09833725
201,19.48740288,4039,0.29405266,0.288546687,71.14533126
202,19.58194999,4059,0.300702751,0.288077671,71.19223289
203,19.67700619,4079,0.275937915,0.28833873,71.16612695
204,19.77131487,4099,0.293911278,0.288546474,71.14535257
205,19.86665221,4119,0.311146706,0.288260968,71.1739032
206,19.96165755,4139,0.295509011,0.287369175,71.26308255
207,20.05630865,4159,0.301605076,0.287082426,71.29175738
208,20.15140956,4179,0.297905058,0.286344251,71.3655749
209,20.24716127,4199,0.291014552,0.286208582,71.37914181
210,20.34154944,4219,0.288657248,0.285872737,71.41272634
211,20.43721311,4239,0.294798434,0.285980192,71.40198082
212,20.5320697,4259,0.273124248,0.285555226,71.44447736
213,20.62666816,4279,0.29540953,0.285430269,71.45697311
214,20.72216455,4299,0.295823276,0.284813277,71.51867226
215,20.81704105,4319,0.282171071,0.284556744,71.54432558
216,20.91211496,4339,0.304312527,0.284161192,71.58388078
217,21.00693673,4359,0.289539576,0.283797544,71.62024558
218,21.10171653,4379,0.281280577,0.284171931,71.58280693
219,21.19713051,4399,0.288186818,0.284531788,71.54682122
220,21.29208025,4419,0.293807924,0.284631452,71.5368548
221,21.38855422,4439,0.291675687,0.28472521,71.52747899
222,21.48479017,4459,0.280465066,0.284507077,71.54929228
223,21.58078407,4479,0.284360498,0.284978487,71.50215134
224,21.67703175,4499,0.283777386,0.284907439,71.50925606
225,21.77212032,4519,0.288165092,0.285069234,71.49307661
226,21.86753474,4539,0.297170669,0.285052952,71.49470478
227,21.96290365,4559,0.28736037,0.284946824,71.50531761
228,22.05837656,4579,0.281051397,0.284710657,71.52893431
229,22.15410814,4599,0.297744721,0.284593478,71.54065222
230,22.24991701,4619,0.286318481,0.284173527,71.58264726
231,22.34498453,4639,0.285315931,0.283856992,71.61430083
232,22.44046551,4659,0.279562414,0.284097555,71.59024447
233,22.53537245,4679,0.275428116,0.284288743,71.57112569
234,22.63156748,4699,0.297867119,0.284168586,71.58314139
235,22.7269354,4719,0.279687226,0.284302631,71.5697369
236,22.82241143,4739,0.283528,0.284990513,71.50094874
237,22.9176225,4759,0.277005821,0.284627926,71.53720744
238,23.01380537,4779,0.28301695,0.284604861,71.53951392
239,23.10833689,4799,0.277889669,0.284740213,71.52597874
240,23.20405082,4819,0.275580645,0.285039469,71.49605311
241,23.30126465,4839,0.275292009,0.285021109,71.49788909
242,23.39726729,4859,0.311145127,0.285156887,71.4843113
243,23.49191646,4879,0.284247667,0.284401807,71.55981928
244,23.58718011,4899,0.282491028,0.284764992,71.52350076
245,23.68336359,4919,0.275474966,0.284622165,71.53778352
246,23.77888199,4939,0.28403908,0.284836208,71.51637919
247,23.87423004,4959,0.272078067,0.284635866,71.53641343
248,23.96917902,4979,0.292478293,0.284536546,71.54634543
249,24.06471109,4999,0.277580738,0.284172999,71.58270009
250,24.15994647,5019,0.292955458,0.284329108,71.56708919
251,24.25521649,5039,0.277799815,0.283760167,71.62398331
252,24.35185195,5059,0.268125951,0.283989273,71.6010727
253,24.44748224,5079,0.27072987,0.284343774,71.56562261
254,24.54545152,5099,0.285561949,0.285268626,71.47313736
255,24.64037186,5119,0.266348988,0.285493913,71.45060867
256,24.73547251,5139,0.28976661,0.285950446,71.40495539
257,24.83089281,5159,0.304515034,0.285245429,71.4754571
258,24.92580137,5179,0.29567486,0.284717404,71.52825959
259,25.02096139,5199,0.292173386,0.284523154,71.54768459
260,25.11806965,5219,0.297558248,0.284279295,71.57207049
261,25.21438063,5239,0.282950372,0.283594471,71.64055288
262,25.3109625,5259,0.299321443,0.283521227,71.64787732
263,25.40705932,5279,0.281518608,0.282725023,71.72749765
264,25.50285014,5299,0.290249169,0.283278351,71.67216495
265,25.59853953,5319,0.287513822,0.283239409,71.67605914
266,25.69476168,5339,0.292925537,0.282552721,71.74472794
267,25.79185732,5359,0.27791369,0.28246673,71.75332695
268,25.88815425,5379,0.276364237,0.282829535,71.7170465
269,25.98315323,5399,0.280946702,0.282447092,71.75529078
270,26.07890766,5419,0.273657054,0.282119327,71.7880673
271,26.17443157,5439,0.294938475,0.282493896,71.7506104
272,26.27125367,5459,0.287209928,0.281996025,71.80039749
273,26.36711829,5479,0.270621836,0.281339908,71.86600924
274,26.46340621,5499,0.303228915,0.281588622,71.84113778
275,26.55947481,5519,0.307202488,0.281174574,71.8825426
276,26.6547479,5539,0.269024521,0.280814908,71.91850916
277,26.74964575,5559,0.276083231,0.28133809,71.86619096
278,26.84559216,5579,0.288431019,0.281266915,71.87330849
279,26.94255739,5599,0.289859921,0.280651232,71.93487681
280,27.03906405,5619,0.274846256,0.280687641,71.93123594
281,27.13433524,5639,0.280723125,0.280289368,71.97106324
282,27.23028215,5659,0.280941933,0.280312688,71.96873121
283,27.32756202,5679,0.298775077,0.280395789,71.96042113
284,27.42265196,5699,0.276777923,0.28013839,71.98616102
285,27.51862479,5719,0.284036696,0.279920998,72.00790018
286,27.61495976,5739,0.276025385,0.279834484,72.01655157
287,27.71015902,5759,0.268105268,0.27976212,72.02378802
288,27.80625162,5779,0.277936429,0.28073836,71.92616403
289,27.90189578,5799,0.283825099,0.280802406,71.91975944
290,27.99921838,5819,0.270197809,0.280726679,71.92733213
291,28.09515239,5839,0.286964059,0.280776727,71.92232728
292,28.19064838,5859,0.282305986,0.280609484,71.9390516
293,28.2887652,5879,0.307723969,0.280165996,71.98340043
294,28.38449614,5899,0.294573426,0.279258145,72.07418554
295,28.47994591,5919,0.284610301,0.279171029,72.08289705
296,28.57641721,5939,0.261565924,0.279217723,72.0782277
297,28.67255424,5959,0.283394039,0.279551104,72.04488955
298,28.76799892,5979,0.287904859,0.279462164,72.05378361
299,28.86479038,5999,0.282419026,0.279595064,72.04049356
300,28.96133945,6019,0.270165294,0.279381676,72.0618324
301,29.05726938,6039,0.280020595,0.279401075,72.05989249
302,29.15284564,6059,0.26747331,0.279129029,72.08709709
303,29.24951324,6079,0.30365169,0.279457286,72.0542714
304,29.34652782,6099,0.288691491,0.278824708,72.11752921
305,29.44261018,6119,0.260046303,0.278558543,72.14414567
306,29.5395156,6139,0.289485931,0.278835855,72.11641446
307,29.63580997,6159,0.292425871,0.278556936,72.14430638
308,29.73187639,6179,0.261066526,0.277926634,72.20733657
309,29.82847637,6199,0.267836094,0.278601378,72.13986218
310,29.92503082,6219,0.288639814,0.278796219,72.12037809
311,30.02216013,6239,0.275023639,0.278380226,72.16197744
312,30.11830617,6259,0.260965228,0.278535251,72.14647487
313,30.21514352,6279,0.280570418,0.279191134,72.08088659
314,30.31227463,6299,0.286666989,0.27891897,72.10810296
315,30.40909919,6319,0.292815864,0.278651193,72.13488072
316,30.50597208,6339,0.289951801,0.278437769,72.15622313
317,30.60177281,6359,0.273236215,0.278161962,72.18380384
318,30.69841794,6379,0.263803691,0.278297424,72.17025764
319,30.79459648,6399,0.291316271,0.278164206,72.18357943
320,30.89164058,6419,0.258915335,0.277821783,72.2178217
321,30.9875674,6439,0.281655937,0.278107733,72.18922667
322,31.08389145,6459,0.284265965,0.278233428,72.17665717
323,31.18079862,6479,0.28847912,0.278367016,72.16329843
324,31.27709747,6499,0.268082261,0.278225365,72.17746355
325,31.37457484,6519,0.28057614,0.27842401,72.15759903
326,31.47143802,6539,0.273130804,0.278228671,72.17713289
327,31.56709388,6559,0.307154864,0.27789681,72.21031897
328,31.66267446,6579,0.280498266,0.277048845,72.29511552
329,31.75902173,6599,0.280796021,0.27710594,72.28940599
330,31.85558867,6619,0.27219975,0.277168018,72.28319816
331,31.95179739,6639,0.280274332,0.277286672,72.27133282
332,32.0487752,6659,0.264566451,0.277082659,72.29173414
333,32.14484244,6679,0.271409929,0.277315338,72.2684662
334,32.24031471,6699,0.29108882,0.277231836,72.27681644
335,32.3358562,6719,0.286478043,0.276640259,72.33597413
336,32.43109879,6739,0.274901181,0.276394656,72.36053444
337,32.52784312,6759,0.279836416,0.27637131,72.36286901
338,32.62399004,6779,0.293220878,0.276142084,72.38579161
339,32.72151718,6799,0.273883492,0.275957405,72.40425952
340,32.81742609,6819,0.270941257,0.275803234,72.41967656
341,32.9133376,6839,0.269138753,0.276141974,72.38580264
342,33.00914293,6859,0.280603588,0.276302015,72.3697985
343,33.10564238,6879,0.278348565,0.276402939,72.35970609
344,33.20161979,6899,0.278044909,0.27606701,72.39329897
345,33.2975537,6919,0.271138787,0.275523888,72.44761124
346,33.39454942,6939,0.278329164,0.276166593,72.38334075
347,33.49124707,6959,0.267213792,0.27626124,72.37387598
348,33.58734358,6979,0.288056284,0.276349672,72.36503281
349,33.68451975,6999,0.275629729,0.276130538,72.38694623
350,33.7802303,7019,0.272000074,0.276014975,72.39850253
351,33.87600293,7039,0.281224668,0.276343384,72.36566156
352,33.97239617,7059,0.28720054,0.27626155,72.37384498
353,34.06862181,7079,0.269683868,0.275662764,72.43372358
354,34.16506589,7099,0.275955886,0.27604361,72.39563905
355,34.26321377,7119,0.284278899,0.275745981,72.42540188
356,34.35906249,7139,0.278919518,0.275729536,72.42704637
357,34.45556559,7159,0.278654695,0.275382467,72.46175334
358,34.55139942,7179,0.258474976,0.275254106,72.47458942
359,34.64637762,7199,0.277619362,0.275515503,72.44844973
360,34.74234136,7219,0.270353347,0.275827641,72.4172359
361,34.83772415,7239,0.286683738,0.275667984,72.4332016
362,34.93368938,7259,0.289609462,0.275200952,72.47990482
363,35.0300775,7279,0.282813072,0.275078861,72.49211386
364,35.12611368,7299,0.276028067,0.274898747,72.51012526
365,35.22149723,7319,0.272762597,0.275088431,72.49115691
366,35.31708519,7339,0.259856373,0.274537696,72.54623041
367,35.41264594,7359,0.273236245,0.274847353,72.51526468
368,35.5075553,7379,0.282782078,0.27496178,72.503822
369,35.60356151,7399,0.283279151,0.274776247,72.52237529
370,35.69946953,7419,0.276945889,0.274869116,72.51308836
371,35.79842423,7439,0.2721138,0.274523654,72.54763462
372,35.89486007,7459,0.273873627,0.274509867,72.54901335
373,35.99077573,7479,0.268069834,0.274525508,72.54744925
374,36.08679737,7499,0.267425746,0.274459703,72.55402967
375,36.18265251,7519,0.276653916,0.27478342,72.52165802
376,36.27902708,7539,0.273967355,0.274578219,72.54217811
377,36.37471039,7559,0.270667374,0.274051664,72.5948336
378,36.47118113,7579,0.285833716,0.274265,72.57349998
379,36.56724827,7599,0.267716676,0.273872556,72.61274442
380,36.66379101,7619,0.284490824,0.274516926,72.5483074
381,36.7594766,7639,0.275540411,0.274439488,72.55605116
382,36.85558454,7659,0.284640551,0.274976245,72.50237554
383,36.95162417,7679,0.264911413,0.27455106,72.54489399
384,37.04821709,7699,0.25632,0.274850787,72.51492128
385,37.14409471,7719,0.296846986,0.275893454,72.41065465
386,37.24069081,7739,0.282115072,0.275187126,72.48128742
387,37.33734651,7759,0.270751059,0.274738939,72.52610609
388,37.4334761,7779,0.279290915,0.274736711,72.52632894
389,37.52972879,7799,0.27100721,0.274557254,72.54427463
390,37.62666317,7819,0.285136461,0.274720252,72.52797484
391,37.72271102,7839,0.2779513,0.274241136,72.5758864
392,37.81899397,7859,0.263249099,0.27400212,72.59978801
393,37.91550818,7879,0.284917682,0.274575622,72.54243776
394,38.01141549,7899,0.264050752,0.274254666,72.57453345
395,38.10841306,7919,0.283621103,0.274821362,72.51786381
396,38.20512076,7939,0.265036732,0.274212115,72.57878855
397,38.30221503,7959,0.273520261,0.274058897,72.5941103
398,38.39857614,7979,0.268930852,0.274080843,72.59191565
399,38.4951175,7999,0.290104896,0.274147733,72.58522674
400,38.59219949,8019,0.263967067,0.273796601,72.62033992
401,38.68850584,8039,0.26800245,0.273607287,72.63927132
402,38.78490517,8059,0.284725845,0.273216257,72.67837428
403,38.88226048,8079,0.27560851,0.272968458,72.70315424
404,38.97933948,8099,0.28361541,0.272855885,72.71441154
405,39.07579887,8119,0.250733197,0.272756578,72.7243422
406,39.17257445,8139,0.272242665,0.273317301,72.66826987
407,39.26874239,8159,0.277813315,0.273549019,72.64509812
408,39.36511116,8179,0.275360763,0.273345743,72.66542569
409,39.46250897,8199,0.286993921,0.273326246,72.66737536
410,39.55820772,8219,0.263127387,0.273411728,72.65882716
411,39.65424437,8239,0.271562308,0.273790245,72.62097552
412,39.75098988,8259,0.274499267,0.273871685,72.61283152
413,39.84831745,8279,0.265437663,0.273957481,72.60425188
414,39.949613,8299,0.280374408,0.273562644,72.64373563
415,40.04629432,8319,0.268445879,0.273118606,72.68813938
416,40.14289153,8339,0.25290516,0.273365288,72.66347118
417,40.23976087,8359,0.279200822,0.273638237,72.63617635
418,40.33665829,8379,0.270135939,0.273468334,72.65316658
419,40.43267457,8399,0.293491483,0.273446003,72.65539967
420,40.52995881,8419,0.281393319,0.272930133,72.70698674
421,40.62626292,8439,0.29701066,0.272686733,72.73132674
422,40.7218923,8459,0.26763317,0.271943813,72.80561872
423,40.81797621,8479,0.2769005,0.271846059,72.8153941
424,40.91599499,8499,0.298026651,0.271483006,72.85169937
425,41.01186022,8519,0.268593878,0.271324644,72.86753558
426,41.10739894,8539,0.264187604,0.271510106,72.84898944
427,41.20391446,8559,0.27066192,0.271728417,72.82715827
428,41.30042329,8579,0.272112638,0.271789661,72.8210339
429,41.39664669,8599,0.277527124,0.272123004,72.78769955
430,41.49296699,8619,0.265971839,0.271725479,72.82745212
431,41.58958327,8639,0.268390656,0.272051639,72.79483609
432,41.68604819,8659,0.286189198,0.271813302,72.81866983
433,41.78213261,8679,0.272079408,0.272093948,72.7906052
434,41.87899929,8699,0.286718607,0.27208184,72.791816
435,41.97476125,8719,0.259251207,0.272092115,72.79078849
436,42.07150903,8739,0.258908033,0.272291245,72.77087547
437,42.16678812,8759,0.274398118,0.273050001,72.69499995
438,42.26386685,8779,0.271606416,0.272821268,72.71787316
439,42.35972893,8799,0.276059628,0.273324494,72.66755059
440,42.45642339,8819,0.256394506,0.27352422,72.64757805
441,42.55306603,8839,0.252361268,0.273228736,72.67712638
442,42.65011954,8859,0.274813861,0.273968798,72.60312021
443,42.74655112,8879,0.271105587,0.273907059,72.60929413
444,42.84194957,8899,0.279643148,0.273980177,72.60198228
445,42.93831662,8919,0.273162127,0.274083113,72.59168871
446,43.0355957,8939,0.281511366,0.273514222,72.64857784
447,43.13276167,8959,0.269682288,0.273029169,72.69708306
448,43.22812196,8979,0.274580896,0.27329503,72.670497
449,43.32433895,8999,0.290413201,0.273080123,72.69198768
450,43.42149786,9019,0.278268039,0.27250068,72.74993196
451,43.51807688,9039,0.274819911,0.271859527,72.81404734
452,43.61463786,9059,0.277931124,0.27172533,72.82746702
453,43.71005637,9079,0.24964416,0.271476213,72.85237871
454,43.80722002,9099,0.262612909,0.272045115,72.79548854
455,43.90307361,9119,0.27831316,0.27187544,72.81245597
456,44.00066885,9139,0.263823092,0.272020439,72.79795609
457,44.09820595,9159,0.27240473,0.271572469,72.84275308
458,44.19458081,9179,0.269242704,0.271351741,72.86482587
459,44.29026973,9199,0.272856653,0.271471977,72.85280228
460,44.38727856,9219,0.271657318,0.27183646,72.81635404
461,44.48613602,9239,0.26729387,0.272226723,72.77732775
462,44.58292699,9259,0.263723016,0.271976151,72.80238494
463,44.6790502,9279,0.262378395,0.272365638,72.76343621
464,44.77615703,9299,0.291692168,0.272832385,72.71676145
465,44.87150655,9319,0.276012331,0.272221878,72.77781218
466,44.9672013,9339,0.272920072,0.272045424,72.79545762
467,45.06395565,9359,0.273111671,0.271980006,72.80199938
468,45.16029661,9379,0.285446376,0.272179857,72.78201431
469,45.25547236,9399,0.261626095,0.271809397,72.81906031
470,45.35162991,9419,0.279018253,0.271941297,72.80587032
471,45.44756126,9439,0.258857161,0.271742854,72.82571465
472,45.54547267,9459,0.297415048,0.272051367,72.79486328
473,45.64208708,9479,0.271595091,0.271261707,72.87382931
474,45.7392436,9499,0.287129611,0.270945492,72.90545084
475,45.83624628,9519,0.267216414,0.26989753,73.01024698
476,45.93296946,9539,0.289258242,0.270190309,72.9809691
477,46.03008474,9559,0.265248835,0.269501376,73.04986238
478,46.12628409,9579,0.29173544,0.269245125,73.07548746
479,46.2228561,9599,0.284048647,0.268318432,73.16815682
480,46.31879672,9619,0.244575173,0.26803787,73.19621302
481,46.41666564,9639,0.281963736,0.268493471,73.15065295
482,46.51425155,9659,0.272344291,0.268376478,73.16235222
483,46.61047795,9679,0.274030328,0.268658384,73.13416161
484,46.70732506,9699,0.283760577,0.268710126,73.1289874
485,46.80305371,9719,0.250406474,0.268164534,73.18354659
486,46.90013387,9739,0.26210928,0.268830274,73.1169726
487,46.99622565,9759,0.28031671,0.269043615,73.09563853
488,47.09274312,9779,0.265984625,0.268831902,73.1168098
489,47.19202248,9799,0.267235488,0.268672765,73.1327235
490,47.28861209,9819,0.252621889,0.268580919,73.14190812
491,47.38497288,9839,0.269452035,0.268949977,73.10500227
492,47.48135869,9859,0.267966449,0.26936944,73.06305602
493,47.57719579,9879,0.27240023,0.269031163,73.09688367
494,47.67321236,9899,0.255825937,0.268992041,73.10079589
495,47.76888239,9919,0.284113109,0.269384863,73.06151368
496,47.8637422,9939,0.245904297,0.268813992,73.11860085
497,47.9596627,9959,0.263575613,0.269788216,73.02117839
498,48.05630765,9979,0.274052143,0.270076806,72.99231939
499,48.15274379,9999,0.287435949,0.270387002,72.96129979
500,48.24902973,10019,0.287267834,0.269847342,73.01526584
501,48.34566883,10039,0.257270992,0.269447052,73.05529483
502,48.44209239,10059,0.279302508,0.269968455,73.00315455
503,48.53766107,10079,0.281048298,0.269623093,73.03769067
504,48.6340159,10099,0.267271876,0.269429892,73.05701084
505,48.72992467,10119,0.268954158,0.269261689,73.07383105
506,48.82609393,10139,0.270303369,0.26893905,73.10609505
507,48.92224916,10159,0.281105697,0.2692519,73.07480998
508,49.01836038,10179,0.270627975,0.268827638,73.1172362
509,49.11527811,10199,0.266902089,0.26887066,73.11293401
510,49.21209257,10219,0.271080524,0.269100478,73.08995225
511,49.30720319,10239,0.271197706,0.269034173,73.09658267
512,49.40289588,10259,0.265828639,0.268590585,73.14094149
513,49.49912341,10279,0.258946478,0.268633787,73.13662127
514,49.59429296,10299,0.245211154,0.268513632,73.14863682
515,49.69040097,10319,0.278927565,0.269069445,73.09305549
516,49.7867351,10339,0.261700928,0.268305366,73.16946335
517,49.88344334,10359,0.254998803,0.269069281,73.09307188
518,49.97935108,10379,0.254667699,0.269513033,73.04869674
519,50.07554657,10399,0.272826165,0.270284451,72.97155492
520,50.17156419,10419,0.262799203,0.270405637,72.95943625
521,50.26816895,10439,0.277284026,0.270740496,72.92595036
522,50.3664355,10459,0.283620536,0.270770223,72.92297766
523,50.46402842,10479,0.27610001,0.270702267,72.92977326
524,50.56056064,10499,0.261936903,0.270121191,72.98788093
525,50.65797084,10519,0.277036071,0.270602614,72.93973856
526,50.75337235,10539,0.270642906,0.270575899,72.94241011
527,50.84943532,10559,0.271848202,0.270629716,72.93702841
528,50.94495715,10579,0.259619147,0.270711605,72.92883947
529,51.04148925,10599,0.263561636,0.270611878,72.93881223
530,51.13827769,10619,0.267384231,0.270607859,72.93921411
531,51.23927487,10639,0.286230534,0.271284437,72.87155628
532,51.33608912,10659,0.25443539,0.270608203,72.93917969
533,51.43241471,10679,0.27083534,0.270981638,72.90183619
534,51.52949143,10699,0.271538824,0.270597182,72.94028178
535,51.62621931,10719,0.261278242,0.270816746,72.91832536
536,51.72374806,10739,0.284873277,0.270980021,72.90199794
537,51.81975249,10759,0.275119215,0.270200418,72.97995821
538,51.91925406,10779,0.286459982,0.270505748,72.94942521
539,52.015164,10799,0.265849531,0.269925414,73.0074586
540,52.1109477,10819,0.271256238,0.269626876,73.0373124
541,52.20739502,10839,0.278127104,0.269627055,73.03729452
542,52.30369056,10859,0.265488058,0.269507242,73.0492758
543,52.39997766,10879,0.273320228,0.269563424,73.04365762
544,52.49736516,10899,0.260543793,0.269697116,73.03028837
545,52.59429888,10919,0.25604856,0.269581914,73.04180861
546,52.69097033,10939,0.282817394,0.270030033,72.99699672
547,52.78826318,10959,0.264135212,0.269236989,73.07630114
548,52.88412187,10979,0.272348851,0.269348107,73.06518935
549,52.98115649,10999,0.276094794,0.269214672,73.07853281
550,53.07698732,11019,0.268428355,0.269077406,73.09225939
551,53.17280387,11039,0.253454179,0.268672248,73.1327752
552,53.2705375,11059,0.267556727,0.269280981,73.07190187
553,53.36666499,11079,0.254140258,0.268843905,73.11560951
554,53.46436732,11099,0.267443687,0.268674044,73.13259557
555,53.55999478,11119,0.248364419,0.268699718,73.13002825
556,53.65711741,11139,0.292257518,0.269171184,73.08288157
557,53.75305489,11159,0.272748858,0.268786737,73.12132634
558,53.8504727,11179,0.285524428,0.268874969,73.11250307
559,53.94659263,11199,0.277673632,0.268909606,73.10903937
560,54.04264988,11219,0.276193559,0.268324033,73.16759668
561,54.1389783,11239,0.278473109,0.268523359,73.14766407
562,54.23849945,11259,0.280902296,0.268204865,73.17951351
563,54.33478158,11279,0.25285694,0.268013592,73.19864079
564,54.43142467,11299,0.281193852,0.268371038,73.16289619
565,54.52719925,11319,0.275967449,0.268167749,73.1832251
566,54.62401951,11339,0.272795588,0.267750213,73.22497867
567,54.72121159,11359,0.275123775,0.267727409,73.22725907
568,54.81825509,11379,0.255630046,0.267631602,73.23683985
569,54.9145687,11399,0.263400882,0.26781385,73.21861498
570,55.01075181,11419,0.294447362,0.267847116,73.21528837
571,55.10831393,11439,0.259181172,0.266683139,73.33168611
572,55.20465297,11459,0.269372791,0.266788338,73.32116619
573,55.30077383,11479,0.255457103,0.267030609,73.29693906
574,55.39812152,11499,0.280321389,0.267359618,73.26403819
575,55.49355859,11519,0.267809212,0.267069914,73.29300858
576,55.58975482,11539,0.25368917,0.267172451,73.28275494
577,55.68626471,11559,0.287332416,0.267537771,73.24622288
578,55.78208521,11579,0.263246626,0.26718526,73.28147404
579,55.87851608,11599,0.253908008,0.267301331,73.26986693
580,55.97507286,11619,0.271263391,0.26763164,73.23683605
581,56.07213514,11639,0.273334593,0.267350218,73.26497823
582,56.16845949,11659,0.267735332,0.267274427,73.27255733
583,56.26460066,11679,0.278667927,0.267207771,73.27922292
584,56.3603626,11699,0.255935699,0.266992934,73.3007066
585,56.45702658,11719,0.273973316,0.26718398,73.28160204
586,56.55362254,11739,0.251095623,0.267073074,73.2926926
587,56.65015992,11759,0.26857993,0.267608263,73.23917367
588,56.74715821,11779,0.267011464,0.267217894,73.27821061
589,56.84360759,11799,0.270604163,0.267045186,73.29548143
590,56.93918061,11819,0.252222031,0.266891578,73.31084222
591,57.03662606,11839,0.27780351,0.266952566,73.30474339
592,57.13378743,11859,0.250073671,0.266618577,73.33814226
593,57.23097389,11879,0.247345835,0.267155138,73.28448616
594,57.32726511,11899,0.268470615,0.268091428,73.19085717
595,57.42427951,11919,0.26722309,0.268332487,73.16675127
596,57.52037501,11939,0.276879609,0.268244673,73.17553274
597,57.61584881,11959,0.276278168,0.268517578,73.14824216
598,57.71310548,11979,0.286909908,0.267987447,73.20125528
599,57.8098875,11999,0.254250705,0.267506251,73.24937493
600,57.90567828,12019,0.284166604,0.267630652,73.23693477
601,58.00154282,12039,0.265733331,0.267098025,73.29019748
602,58.09774085,12059,0.273251384,0.267326122,73.26738782
603,58.19390015,12079,0.267154783,0.26728789,73.27121101
604,58.28960694,12099,0.273062289,0.267200625,73.27993751
605,58.38533265,12119,0.259266019,0.267035751,73.2964249
606,58.48144844,12139,0.271883428,0.267077486,73.29225138
607,58.57781371,12159,0.271291465,0.266710493,73.3289507
608,58.67370371,12179,0.262919992,0.266700365,73.32996354
609,58.76968728,12199,0.264731526,0.266748843,73.32511574
610,58.8661739,12219,0.247888267,0.266655761,73.3344239
611,58.96273283,12239,0.26338914,0.266955402,73.30445975
612,59.05894561,12259,0.279063642,0.266778214,73.32217857
613,59.15523668,12279,0.268617451,0.266898477,73.31015229
614,59.25040511,12299,0.268733233,0.266726045,73.32739547
615,59.34663364,12319,0.271910667,0.26659428,73.34057204
616,59.44351135,12339,0.268301994,0.266504189,73.34958106
617,59.53959467,12359,0.273231953,0.266498116,73.35018836
618,59.63585467,12379,0.26788947,0.266334494,73.36655058
619,59.73227863,12399,0.267120361,0.266620645,73.33793551
620,59.82873585,12419,0.260006517,0.266921645,73.30783553
621,59.92600586,12439,0.270302951,0.267030057,73.29699434
622,60.02175187,12459,0.265069097,0.266733191,73.32668088
623,60.1179421,12479,0.270074457,0.267199333,73.2800667
624,60.21436509,12499,0.263577521,0.267313908,73.2686092
625,60.31353277,12519,0.269537091,0.267643646,73.23563538
626,60.40954717,12539,0.272503197,0.267511035,73.24889652
627,60.50613958,12559,0.252965152,0.267195533,73.28044668
628,60.60274541,12579,0.260103136,0.267200837,73.27991635
629,60.69887812,12599,0.264459848,0.267737473,73.22625272
630,60.79524848,12619,0.25466156,0.267910957,73.20890434
631,60.89174081,12639,0.264443964,0.268262599,73.17374006
632,60.98848625,12659,0.271536112,0.268323182,73.16768184
633,61.08512826,12679,0.28479743,0.268017891,73.1982109
634,61.18148793,12699,0.278112978,0.267793281,73.22067194
635,61.27724482,12719,0.263710499,0.267348482,73.26515183
636,61.37357884,12739,0.287795842,0.267789647,73.2210353
637,61.46916046,12759,0.255072922,0.266779462,73.32205378
638,61.56608282,12779,0.267662048,0.267078478,73.29215221
639,61.66277736,12799,0.259226769,0.267033011,73.29669885
640,61.7590121,12819,0.26286152,0.267105455,73.2894545
641,61.85603613,12839,0.274857193,0.266959062,73.30409378
642,61.95472284,12859,0.271722108,0.266421755,73.35782453
643,62.05059862,12879,0.263664186,0.266284446,73.37155543
644,62.14602607,12899,0.266467333,0.266011299,73.39887008
645,62.24255703,12919,0.260935426,0.266245197,73.37548032
646,62.33993544,12939,0.257203698,0.266358195,73.36418055
647,62.43617303,12959,0.270886332,0.266692584,73.3307416
648,62.53189957,12979,0.26485911,0.266890078,73.3109922
649,62.62866255,12999,0.261008263,0.266899566,73.31004336
650,62.72453689,13019,0.259873927,0.267481667,73.25183332
651,62.82046797,13039,0.256301612,0.267612123,73.23878773
652,62.91702997,13059,0.283874154,0.267637282,73.23627181
653,63.01387094,13079,0.261720181,0.267078001,73.29219989
654,63.10961881,13099,0.263462603,0.267385615,73.26143853
655,63.20633615,13119,0.26830706,0.267779814,73.22201855
656,63.30444618,13139,0.268059075,0.267378623,73.2621377
657,63.40044167,13159,0.266687065,0.267034873,73.29651274
658,63.49687655,13179,0.279335499,0.267133596,73.28664042
659,63.59338482,13199,0.279160351,0.267092071,73.29079285
660,63.68928302,13219,0.264342993,0.266654795,73.33452053
661,63.78592624,13239,0.258428335,0.267224555,73.27754445
662,63.88261667,13259,0.283714771,0.267274116,73.2725884
663,63.9803598,13279,0.274657458,0.26664886,73.33511397
664,64.07634501,13299,0.276767045,0.266610594,73.33894059
665,64.17304085,13319,0.264232635,0.266301742,73.36982578
666,64.26940375,13339,0.259883136,0.266298093,73.37019071
667,64.36704651,13359,0.253177285,0.266849031,73.31509694
668,64.46376954,13379,0.281568587,0.266749734,73.32502656
669,64.56042483,13399,0.2713992,0.266278068,73.3721932
670,64.65704615,13419,0.268727273,0.266306296,73.3693704
671,64.75275536,13439,0.26686725,0.266300699,73.36993009
672,64.84835371,13459,0.259324491,0.266548674,73.34513262
673,64.94385651,13479,0.275813013,0.266769155,73.32308449
674,65.03978101,13499,0.260321021,0.267051933,73.2948067
675,65.13594078,13519,0.28135711,0.267017782,73.29822175
676,65.23333351,13539,0.247388452,0.266737051,73.32629487
677,65.33051492,13559,0.267033547,0.267503685,73.24963152
678,65.42748723,13579,0.265843391,0.267707537,73.22924629
679,65.52423815,13599,0.262124509,0.267599975,73.24000254
680,65.620955,13619,0.257005811,0.268005506,73.19944941
681,65.71750398,13639,0.253364891,0.268671975,73.13280255
682,65.81437308,13659,0.266229749,0.268940455,73.10595445
683,65.91110927,13679,0.252738327,0.26850356,73.14964399
684,66.00787243,13699,0.275823236,0.268961995,73.10380049
685,66.10479885,13719,0.265455335,0.269086417,73.09135832
686,66.20042918,13739,0.270579278,0.268884756,73.11152436
687,66.29929397,13759,0.278786093,0.268837614,73.11623856
688,66.3961929,13779,0.265238643,0.268192499,73.18075009
689,66.49206101,13799,0.284292281,0.267885301,73.21146987
690,66.58781438,13819,0.265092164,0.267949843,73.20501566
691,66.68527358,13839,0.257307976,0.267651892,73.23481075
692,66.78212544,13859,0.261502922,0.267735549,73.22644509
693,66.87899849,13879,0.274024725,0.26763707,73.23629305
694,66.97525109,13899,0.279230595,0.267503022,73.24969783
695,67.07153991,13919,0.252259403,0.266895176,73.31048235
696,67.16770026,13939,0.254309058,0.267190589,73.2809411
697,67.26572227,13959,0.270635992,0.267373856,73.26261438
698,67.36162432,13979,0.277674526,0.267326465,73.26735348
699,67.45908328,13999,0.261669278,0.266836883,73.31631169
700,67.55555788,14019,0.287133425,0.266992552,73.30074482
701,67.65073491,14039,0.260410756,0.266481812,73.35181884
702,67.74749238,14059,0.258704543,0.266428535,73.35714653
703,67.84360735,14079,0.273126811,0.26673204,73.326796
704,67.94136759,14099,0.264412969,0.266518616,73.34813841
705,68.03782118,14119,0.264086664,0.266112275,73.38877253
706,68.13503953,14139,0.281920642,0.266367196,73.36328045
707,68.23114296,14159,0.24920544,0.266230536,73.37694637
708,68.32944632,14179,0.262701929,0.266182251,73.38177495
709,68.42700932,14199,0.272528321,0.266404632,73.35953683
710,68.5232533,14219,0.268503398,0.26666441,73.33355896
711,68.61993036,14239,0.276786238,0.266435159,73.3564841
712,68.71626814,14259,0.268143743,0.266514143,73.34858567
713,68.81387748,14279,0.287124127,0.26678317,73.32168296
714,68.91110864,14299,0.258955002,0.266089595,73.39104049
715,69.00832517,14319,0.270127863,0.26630191,73.36980902
716,69.10526898,14339,0.27805379,0.266488193,73.3511807
717,69.20398944,14359,0.275187641,0.265941159,73.40588406
718,69.29946886,14379,0.26154089,0.26583769,73.41623098
719,69.39752217,14399,0.278345764,0.266130348,73.38696525
720,69.49723886,14419,0.283664554,0.265880419,73.41195807
721,69.59639291,14439,0.264104128,0.265448003,73.45519967
722,69.69694658,14459,0.248753935,0.26544703,73.45529698
723,69.79736483,14479,0.271075726,0.266206141,73.37938592
724,69.89666088,14499,0.280800104,0.266224182,73.37758176
725,69.9963084,14519,0.25738892,0.265681441,73.43185589
726,70.09501362,14539,0.268693596,0.26606453,73.39354701
727,70.19406104,14559,0.252981484,0.26570406,73.42959397
728,70.29606772,14579,0.252950728,0.265815053,73.41849469
729,70.39584389,14599,0.286873966,0.26569967,73.43003295
730,70.49487778,14619,0.253174126,0.265384249,73.46157514
731,70.59515416,14639,0.260654241,0.265660137,73.43398631
732,70.69845111,14659,0.25756374,0.265680289,73.43197115
733,70.79928208,14679,0.26866281,0.266020911,73.39790888
734,70.89946723,14699,0.254916787,0.265676731,73.43232691
735,71.00056306,14719,0.264075905,0.265756767,73.42432328
736,71.10233954,14739,0.261639744,0.265835823,73.41641769
737,71.20561129,14759,0.268740356,0.265568065,73.44319351
738,71.30823574,14779,0.258091241,0.265573914,73.44260864
739,71.41008088,14799,0.267896026,0.26580445,73.41955498
740,71.5174904,14819,0.266703814,0.265730855,73.42691451
741,71.62155187,14839,0.258279681,0.265900398,73.4099602
742,71.72571124,14859,0.270844758,0.266066614,73.39333862
743,71.82576899,14879,0.264589846,0.266213183,73.37868169
744,71.92651374,14899,0.248159319,0.266510278,73.3489722
745,72.02782449,14919,0.274283499,0.266588383,73.34116168
746,72.12966978,14939,0.27645427,0.266291993,73.37080069
747,72.23147839,14959,0.247274011,0.266260797,73.37392032
748,72.33196922,14979,0.271597177,0.266610046,73.33899543
749,72.43308922,14999,0.282919466,0.266690329,73.33096713
750,72.53352193,15019,0.259333342,0.26620881,73.37911896
751,72.6330434,15039,0.279945612,0.266834464,73.31655361
752,72.73275833,15059,0.278904825,0.266597769,73.34022306
753,72.83102839,15079,0.259381115,0.266314665,73.36853348
754,72.93003389,15099,0.267447591,0.266661388,73.33386123
755,73.0300475,15119,0.277579188,0.266504796,73.34952042
756,73.1300718,15139,0.256172448,0.266422202,73.35777976
757,73.22959179,15159,0.271048874,0.266657078,73.33429225
758,73.33008495,15179,0.273247182,0.267144172,73.28558281
759,73.43066409,15199,0.268348634,0.266970234,73.30297656
760,73.52964102,15219,0.266367912,0.266545078,73.34549218
761,73.62916598,15239,0.264065206,0.266556755,73.34432445
762,73.72881567,15259,0.279118359,0.266687853,73.33121471
763,73.82847029,15279,0.271797389,0.266278813,73.3721187
764,73.93088882,15299,0.259090453,0.266576535,73.34234655
765,74.03258289,15319,0.272712469,0.267015013,73.29849869
766,74.13284351,15339,0.254274815,0.266675294,73.33247058
767,74.23322788,15359,0.257421196,0.2668034,73.31965998
768,74.333309,15379,0.248335421,0.266956227,73.30437727
769,74.4340199,15399,0.274257094,0.267222186,73.27778138
770,74.53650792,15419,0.264209658,0.267028011,73.29719894
771,74.63956475,15439,0.261460304,0.266827365,73.3172635
772,74.73973618,15459,0.271188647,0.267244858,73.27551417
773,74.8400949,15479,0.254895598,0.267435469,73.25645305
774,74.94010859,15499,0.258118242,0.267866649,73.21333513
775,75.04008708,15519,0.26723814,0.268059898,73.19401018
776,75.14788296,15539,0.250929415,0.268510988,73.14890116
777,75.252898,15559,0.268974304,0.26872759,73.12724099
778,75.35880711,15579,0.267312706,0.268564852,73.14351477
779,75.45917543,15599,0.264952213,0.268707546,73.12924542
780,75.56048889,15619,0.273485541,0.268412323,73.15876767
781,75.66249823,15639,0.264928311,0.268021213,73.19787867
782,75.76378317,15659,0.27670753,0.268331041,73.16689588
783,75.86497842,15679,0.276473641,0.268178925,73.18210751
784,75.96688508,15699,0.251283526,0.268093151,73.19068491
785,76.0686874,15719,0.262427896,0.268604299,73.13957013
786,76.17037976,15739,0.275206417,0.268489264,73.1510736
787,76.27174955,15759,0.261243969,0.268206941,73.17930594
788,76.37381976,15779,0.274808496,0.268096558,73.1903442
789,76.4765488,15799,0.263658732,0.268055353,73.19446467
790,76.57941198,15819,0.284359485,0.268010807,73.1989193
791,76.68114737,15839,0.270477831,0.267955941,73.2044059
792,76.78264271,15859,0.267580658,0.267915829,73.20841715
793,76.88421772,15879,0.273250014,0.267673413,73.23265865
794,76.98984923,15899,0.261183918,0.267225352,73.27746481
795,77.09550792,15919,0.274275452,0.26785062,73.21493797
796,77.19786184,15939,0.265567452,0.267858905,73.21410947
797,77.30087081,15959,0.290532649,0.267591641,73.24083589
798,77.40450987,15979,0.266289681,0.266719287,73.32807131
799,77.50635361,15999,0.251342386,0.266538392,73.3461608
800,77.60756404,16019,0.266835004,0.266988328,73.30116719
801,77.70960394,16039,0.269309103,0.267220065,73.2779935
802,77.81170658,16059,0.262756765,0.26697788,73.30221198
803,77.91190161,16079,0.283706248,0.267151881,73.2848119
804,78.01271322,16099,0.276629597,0.266784423,73.32155772
805,78.11480995,16119,0.259123713,0.266079804,73.39201964
806,78.21735836,16139,0.259399056,0.266800307,73.31996925
807,78.31898258,16159,0.263534278,0.266901132,73.30988683
808,78.42120029,16179,0.258973777,0.267366761,73.2633239
809,78.52389226,16199,0.266490072,0.26777295,73.22270498
810,78.62436862,16219,0.256183833,0.267958616,73.20413835
811,78.72784977,16239,0.278160036,0.268531542,73.14684577
812,78.83063723,16259,0.278813094,0.268223695,73.17763045
813,78.93469498,16279,0.272142768,0.267649218,73.23507823
814,79.03778938,16299,0.265848219,0.267492315,73.25076848
815,79.13975601,16319,0.285281748,0.267347245,73.26527551
816,79.24210071,16339,0.259593487,0.267103497,73.28965031
817,79.34284556,16359,0.262464792,0.267221014,73.27789858
818,79.44365447,16379,0.273020446,0.267562468,73.24375317
819,79.54366755,16399,0.253143311,0.267432345,73.25676546
820,79.64472977,16419,0.25784114,0.267613949,73.23860511
821,79.74611469,16439,0.277321428,0.267794457,73.22055429
822,79.8488063,16459,0.270622879,0.26776109,73.22389103
823,79.95052489,16479,0.273042679,0.267519208,73.2480792
824,80.05235593,16499,0.271729439,0.267305396,73.26946035
825,80.15504535,16519,0.257826507,0.267238563,73.27614374
826,80.2572955,16539,0.263913482,0.267661737,73.23382631
827,80.3578188,16559,0.256828666,0.268586946,73.14130545
828,80.45972187,16579,0.273160309,0.268757176,73.12428243
829,80.56182268,16599,0.261876881,0.268678547,73.13214533
830,80.66328649,16619,0.282164842,0.26893588,73.10641199
831,80.76476051,16639,0.268873334,0.268762255,73.12377445
832,80.86612545,16659,0.257884055,0.268474631,73.1525369
833,80.96641065,16679,0.255327553,0.26838669,73.16133104
834,81.06714418,16699,0.286194652,0.268925548,73.10744524
835,81.16882056,16719,0.274606854,0.268478902,73.15210983
836,81.26918393,16739,0.254876882,0.268121766,73.18782344
837,81.36947052,16759,0.25563848,0.267875735,73.21242653
838,81.47071982,16779,0.259053886,0.267923185,73.20768148
839,81.57324602,16799,0.26933983,0.268179015,73.18209849
840,81.67555135,16819,0.27610448,0.268213346,73.17866541
841,81.77597673,16839,0.25962171,0.267922609,73.20773907
842,81.87796176,16859,0.269716799,0.268147669,73.1852331
843,81.97804373,16879,0.269007921,0.268393001,73.1606999
844,82.0775861,16899,0.248444825,0.268457193,73.15428071
845,82.18287825,16919,0.28794387,0.269130287,73.08697134
846,82.28489379,16939,0.263432026,0.268642998,73.13570015
847,82.38549582,16959,0.282159448,0.269536043,73.0463957
848,82.48599094,16979,0.275221348,0.268923214,73.10767859
849,82.58822631,16999,0.273916721,0.268474387,73.15256134
850,82.69211276,17019,0.279100865,0.26841175,73.15882504
851,82.79489281,17039,0.265846163,0.267843517,73.21564831
852,82.89719127,17059,0.255833983,0.267997705,73.20022948
853,82.99856504,17079,0.265866667,0.267938515,73.20614852
854,83.0994246,17099,0.260045409,0.268246197,73.1753803
855,83.20120849,17119,0.275531828,0.268372634,73.16273659
856,83.30555368,17139,0.264294177,0.268422444,73.15775558
857,83.40687269,17159,0.276122957,0.268490786,73.15092139
858,83.50933395,17179,0.26781553,0.268729201,73.1270799
859,83.61073359,17199,0.260407448,0.268640237,73.13597627
860,83.71236004,17219,0.265061468,0.268852801,73.11471991
861,83.81425721,17239,0.275986731,0.268992015,73.1007985
862,83.91683588,17259,0.260947615,0.26852698,73.14730197
863,84.01831811,17279,0.264490217,0.268881233,73.1118767
864,84.11985669,17299,0.269056082,0.268665917,73.13340828
865,84.22178954,17319,0.274753481,0.268522559,73.14774409
866,84.32472625,17339,0.300921828,0.268411582,73.1588418
867,84.42614245,17359,0.263637871,0.266792604,73.32073964
868,84.52944888,17379,0.27001515,0.266735793,73.32642071


==> figures/loss_curves/no_avg_norm_loss_wall_smoothed.csv <==
,Wall time,Step,Value,Smoothed Value,Smoothed Value PQ
0,0,19,0.319149733,0.323427648,67.65723517
1,0.089921541,39,0.338869244,0.32343505,67.65649502
2,0.181146137,59,0.315727293,0.323553507,67.64464935
3,0.269520969,79,0.332448334,0.323662489,67.63375108
4,0.358547578,99,0.32438755,0.323080238,67.69197618
5,0.446057629,119,0.313832641,0.322829746,67.71702538
6,0.532678309,139,0.340891659,0.322849586,67.71504139
7,0.620615576,159,0.318102568,0.322556696,67.74433042
8,0.708281688,179,0.321326077,0.32272496,67.72750398
9,0.795559577,199,0.306533366,0.322671248,67.73287525
10,0.88495539,219,0.346315652,0.322866715,67.71332845
11,0.975878111,239,0.322034061,0.322425187,67.75748129
12,1.062356179,259,0.324975729,0.322370347,67.76296526
13,1.148948998,279,0.337542921,0.322286911,67.77130892
14,1.235031273,299,0.330220163,0.321879537,67.81204631
15,1.322112769,319,0.333294898,0.321639611,67.83603887
16,1.407573085,339,0.348322064,0.321204718,67.8795282
17,1.496575902,359,0.310153306,0.320855226,67.91447744
18,1.587686538,379,0.321190536,0.321092126,67.89078742
19,1.676200907,399,0.324883699,0.320677371,67.93226287
20,1.765759026,419,0.305603713,0.320642224,67.93577755
21,1.852963937,439,0.316883326,0.320797702,67.92022983
22,1.939279655,459,0.333850145,0.320904859,67.90951406
23,2.02412699,479,0.319063187,0.320543047,67.94569527
24,2.111172858,499,0.312104821,0.320597451,67.94025486
25,2.19811741,519,0.322270095,0.320451632,67.95483684
26,2.282543742,539,0.330101013,0.320460228,67.95397719
27,2.370848927,559,0.322292835,0.320405161,67.95948386
28,2.457716832,579,0.31763944,0.320316015,67.96839853
29,2.541238634,599,0.333284974,0.320633652,67.93663482
30,2.627865059,619,0.334162176,0.320021232,67.99787675
31,2.7138092,639,0.320466757,0.319437708,68.0562292
32,2.799575662,659,0.327226162,0.319289053,68.0710947
33,2.888623286,679,0.329959601,0.319011648,68.0988352
34,2.973219405,699,0.312130958,0.318941729,68.10582712
35,3.059601105,719,0.345097989,0.319054473,68.09455271
36,3.147485318,739,0.339639395,0.31874672,68.12532802
37,3.232763981,759,0.340960979,0.318071945,68.1928055
38,3.317583927,779,0.318573266,0.317780914,68.22190861
39,3.403476326,799,0.312986225,0.317880793,68.21192071
40,3.48807613,819,0.315125018,0.3180864,68.19136004
41,3.576394661,839,0.325739235,0.318207553,68.17924475
42,3.665566614,859,0.339319408,0.318094379,68.19056208
43,3.751458027,879,0.313815624,0.317625868,68.23741317
44,3.837086768,899,0.306689501,0.317864661,68.21353386
45,3.921598752,919,0.318964601,0.318299268,68.17007318
46,4.005931921,939,0.308380008,0.318158827,68.18411728
47,4.095674834,959,0.30787307,0.318395664,68.16043362
48,4.182868428,979,0.336679786,0.318393423,68.16065773
49,4.268214535,999,0.337983847,0.317818473,68.21815267
50,4.359087278,1019,0.331671715,0.317423177,68.25768232
51,4.441583452,1039,0.316974819,0.317385052,68.26149479
52,4.529568822,1059,0.324111581,0.317353457,68.26465428
53,4.615137367,1079,0.309645891,0.317463797,68.25362032
54,4.701857247,1099,0.300881326,0.317385906,68.2614094
55,4.786468019,1119,0.310448378,0.317513446,68.2486554
56,4.870974067,1139,0.310120702,0.317637673,68.2362327
57,4.953121302,1159,0.309788108,0.317886765,68.21132347
58,5.038040712,1179,0.33079204,0.318281448,68.17185516
59,5.125040623,1199,0.326155692,0.318279357,68.17206427
60,5.208145363,1219,0.319593817,0.318145852,68.18541482
61,5.29488274,1239,0.345976651,0.317770489,68.22295114
62,5.37822706,1259,0.322266251,0.317309769,68.2690231
63,5.464526516,1279,0.297513276,0.31701621,68.29837898
64,5.55153329,1299,0.309358031,0.317367564,68.26324364
65,5.638294796,1319,0.315023035,0.317597001,68.24029987
66,5.722403958,1339,0.323318243,0.317667958,68.23320419
67,5.810301971,1359,0.328198433,0.317203307,68.27966928
68,5.896690589,1379,0.318103313,0.3170174,68.29825997
69,5.983430186,1399,0.318261445,0.316718328,68.3281672
70,6.069520216,1419,0.319823951,0.316663507,68.33364929
71,6.155968131,1439,0.318743676,0.316561184,68.34388162
72,6.240164424,1459,0.319969535,0.316196967,68.38030328
73,6.324137626,1479,0.313100487,0.316083921,68.39160785
74,6.411092389,1499,0.315824628,0.316077424,68.39225764
75,6.498641821,1519,0.307201296,0.315755873,68.42441271
76,6.582031383,1539,0.327352524,0.315934134,68.4065866
77,6.668053056,1559,0.324367315,0.315737568,68.42624322
78,6.755481515,1579,0.296305269,0.315551731,68.4448269
79,6.839567763,1599,0.322774887,0.315836013,68.41639866
80,6.92415285,1619,0.314932346,0.315527828,68.4472172
81,7.008567513,1639,0.323312789,0.315289767,68.47102329
82,7.094242176,1659,0.312141418,0.315433619,68.45663811
83,7.179457829,1679,0.322327435,0.315408944,68.45910564
84,7.264207457,1699,0.303355634,0.315046622,68.49533776
85,7.348711452,1719,0.322785884,0.314938883,68.5061117
86,7.438971697,1739,0.326797009,0.31473297,68.52670302
87,7.522010753,1759,0.316944033,0.31472357,68.52764299
88,7.605605798,1779,0.336697668,0.314703293,68.52967069
89,7.691482203,1799,0.296539813,0.314180104,68.58198961
90,7.775423846,1819,0.299150705,0.314161691,68.58383094
91,7.859486391,1839,0.311547458,0.314224412,68.5775588
92,7.942838677,1859,0.310581863,0.31456129,68.543871
93,8.030387259,1879,0.325764447,0.314835419,68.51645807
94,8.116392624,1899,0.318895608,0.314554854,68.54451463
95,8.204995904,1919,0.326632798,0.314172217,68.58277828
96,8.291256795,1939,0.299152911,0.314005662,68.59943385
97,8.374352118,1959,0.323499113,0.314313807,68.56861934
98,8.459271804,1979,0.324566007,0.314196211,68.58037889
99,8.54277144,1999,0.325322628,0.313672503,68.63274967
100,8.623849949,2019,0.322394192,0.313307988,68.66920123
101,8.708836551,2039,0.318948835,0.313009755,68.69902447
102,8.793680114,2059,0.311208755,0.313250708,68.67492924
103,8.880693441,2079,0.328143209,0.313259231,68.67407689
104,8.96694333,2099,0.332765907,0.313186724,68.68132755
105,9.053125077,2119,0.310538143,0.312633122,68.73668785
106,9.138024035,2139,0.322590202,0.312730437,68.7269563
107,9.225987092,2159,0.307738602,0.312723479,68.72765208
108,9.312769343,2179,0.302182823,0.312534514,68.74654864
109,9.397370558,2199,0.314266056,0.312691048,68.73089517
110,9.479728788,2219,0.329384238,0.312554122,68.74458785
111,9.563841959,2239,0.315079123,0.312386259,68.76137406
112,9.653683457,2259,0.330731958,0.312465911,68.75340889
113,9.738514303,2279,0.30497244,0.312257446,68.77425537
114,9.82405099,2299,0.308533728,0.31222153,68.77784704
115,9.909610668,2319,0.317901999,0.311870601,68.81293992
116,9.997257116,2339,0.325066239,0.311580842,68.84191583
117,10.08131869,2359,0.333469093,0.311384469,68.86155307
118,10.16532993,2379,0.330666572,0.310729629,68.92703707
119,10.25240494,2399,0.318145365,0.310591447,68.94085526
120,10.33610318,2419,0.297072023,0.310693448,68.93065522
121,10.41928976,2439,0.318333477,0.310783618,68.92163823
122,10.50507537,2459,0.304652721,0.310430969,68.95690312
123,10.58668817,2479,0.318594486,0.310587699,68.94123013
124,10.67261662,2499,0.32312429,0.310358203,68.96417965
125,10.76177686,2519,0.319280446,0.310174144,68.98258562
126,10.84702173,2539,0.295439184,0.309815745,69.01842554
127,10.93069157,2559,0.31704402,0.310356629,68.96433711
128,11.01270708,2579,0.300158978,0.309932012,69.00679876
129,11.09749804,2599,0.314972192,0.3100763,68.99237002
130,11.18078874,2619,0.313684553,0.309459121,69.05408795
131,11.26227324,2639,0.296890676,0.309123674,69.08763265
132,11.34537754,2659,0.313186795,0.309147749,69.08522507
133,11.43107373,2679,0.312710613,0.309251416,69.07485838
134,11.51489159,2699,0.296531588,0.309444687,69.05553132
135,11.59984683,2719,0.317896962,0.309570408,69.04295921
136,11.68391381,2739,0.315558553,0.309794686,69.02053138
137,11.77263415,2759,0.313217103,0.309948621,69.00513793
138,11.85732979,2779,0.313362211,0.309717802,69.02821983
139,11.94235527,2799,0.304283768,0.309584531,69.04154693
140,12.02751127,2819,0.300648689,0.309579641,69.04203589
141,12.1113276,2839,0.331943899,0.309829654,69.01703462
142,12.19727837,2859,0.310660899,0.309414994,69.05850063
143,12.2843281,2879,0.300588161,0.309477891,69.0522109
144,12.36816614,2899,0.296891272,0.309330182,69.06698182
145,12.45355697,2919,0.310431093,0.309363446,69.06365539
146,12.53665906,2939,0.326233029,0.309525165,69.04748345
147,12.62134313,2959,0.315727413,0.309130153,69.08698474
148,12.70434539,2979,0.305306315,0.309264466,69.07355343
149,12.79006717,2999,0.295435011,0.309392392,69.06076079
150,12.87355944,3019,0.302913994,0.309648838,69.03511619
151,12.95534438,3039,0.331760138,0.309727568,69.02724321
152,13.0395722,3059,0.327029616,0.309449785,69.0550215
153,13.1213316,3079,0.308930516,0.308859375,69.11406249
154,13.20595051,3099,0.295937419,0.308938918,69.10610825
155,13.28909703,3119,0.316639453,0.309195297,69.08047025
156,13.37432205,3139,0.317641616,0.308780357,69.12196433
157,13.46059378,3159,0.316443384,0.308892917,69.11070829
158,13.54510003,3179,0.293143541,0.308788398,69.12116016
159,13.62807765,3199,0.303451687,0.308778985,69.12210152
160,13.71075662,3219,0.304500252,0.308847403,69.11525975
161,13.7959653,3239,0.333405972,0.309005591,69.09944092
162,13.88127248,3259,0.311720163,0.308628328,69.13716719
163,13.96811553,3279,0.323792815,0.308557513,69.14424866
164,14.0512608,3299,0.299549729,0.308348264,69.16517362
165,14.13545593,3319,0.316377074,0.308333986,69.16660145
166,14.21897079,3339,0.322172731,0.308129128,69.18708717
167,14.30735314,3359,0.296400666,0.308096126,69.19038738
168,14.39187539,3379,0.311574906,0.308245708,69.1754292
169,14.47834812,3399,0.30605045,0.308033138,69.1966862
170,14.56312219,3419,0.319312513,0.308159865,69.18401351
171,14.64505876,3439,0.319858223,0.307917877,69.2082123
172,14.72724573,3459,0.318224072,0.307607597,69.23924034
173,14.81276435,3479,0.302817434,0.307317508,69.26824917
174,14.89503727,3499,0.287478,0.307357376,69.26426242
175,14.97768661,3519,0.300516456,0.30783795,69.21620498
176,15.06171895,3539,0.31328389,0.307945313,69.20546869
177,15.14510374,3559,0.294178694,0.307813776,69.2186224
178,15.22828725,3579,0.322375655,0.307866507,69.21334932
179,15.314849,3599,0.324265391,0.307611797,69.23882032
180,15.39809178,3619,0.302482218,0.307209032,69.27909682
181,15.48025385,3639,0.297174543,0.30725348,69.274652
182,15.56465502,3659,0.314056516,0.30733967,69.26603302
183,15.64872354,3679,0.304824769,0.307567214,69.24327855
184,15.73490277,3699,0.312080711,0.307713208,69.22867919
185,15.81823647,3719,0.29777649,0.3076419,69.23580999
186,15.90498001,3739,0.327892244,0.307535999,69.24640015
187,15.98877542,3759,0.291567028,0.307128725,69.28712746
188,16.07482487,3779,0.308816224,0.307158481,69.28415194
189,16.15933147,3799,0.277941436,0.307176171,69.28238288
190,16.24489002,3819,0.293557733,0.307418891,69.25811092
191,16.32920874,3839,0.298335224,0.307866769,69.21332315
192,16.41192582,3859,0.319406807,0.307997822,69.20021777
193,16.49389201,3879,0.324306846,0.307640183,69.23598165
194,16.57502292,3899,0.304074854,0.307107922,69.28920776
195,16.65787573,3919,0.331353664,0.307098201,69.29017991
196,16.74381137,3939,0.32479462,0.306517174,69.34828262
197,16.82941063,3959,0.299367964,0.306222304,69.37776963
198,16.9138086,3979,0.30536595,0.30666604,69.33339601
199,16.99663199,3999,0.303990394,0.30681591,69.31840902
200,17.07982345,4019,0.31564945,0.306969088,69.30309117
201,17.16103083,4039,0.307064295,0.306961259,69.30387408
202,17.24469977,4059,0.314434737,0.306891481,69.31085189
203,17.32674065,4079,0.291725606,0.306886714,69.31132858
204,17.4093043,4099,0.298887134,0.307092947,69.29070527
205,17.49459444,4119,0.320134252,0.307435471,69.25645292
206,17.58043549,4139,0.302532256,0.307079083,69.29209168
207,17.66242918,4159,0.323786199,0.30722504,69.27749599
208,17.74312584,4179,0.312981904,0.306869503,69.31304971
209,17.82610613,4199,0.310821772,0.306600882,69.33991179
210,17.90711641,4219,0.307637781,0.306490871,69.35091287
211,17.99231518,4239,0.31509316,0.306297825,69.37021752
212,18.0767611,4259,0.291605026,0.306211821,69.37881788
213,18.16109327,4279,0.31370306,0.306331924,69.36680764
214,18.24536237,4299,0.311320215,0.305982051,69.40179492
215,18.32507277,4319,0.29174301,0.306205709,69.37942912
216,18.40795258,4339,0.324395239,0.306783609,69.32163909
217,18.48811242,4359,0.31017226,0.306178294,69.38217064
218,18.5709753,4379,0.292578727,0.305854304,69.41456964
219,18.65361146,4399,0.307556748,0.306180222,69.38197777
220,18.73564388,4419,0.313991547,0.306092894,69.39071059
221,18.81982594,4439,0.310770214,0.305789548,69.42104518
222,18.90361418,4459,0.307471275,0.305609174,69.43908264
223,18.98866268,4479,0.311237842,0.305644939,69.43550612
224,19.07030563,4499,0.298693031,0.305847139,69.41528608
225,19.15431747,4519,0.304085642,0.30584172,69.41582799
226,19.23766835,4539,0.320192605,0.305975154,69.4024846
227,19.32127352,4559,0.305375576,0.305526216,69.44737842
228,19.40208317,4579,0.298820704,0.305281552,69.47184478
229,19.48543337,4599,0.313654065,0.305343894,69.46561058
230,19.56763904,4619,0.304793239,0.305242736,69.47572644
231,19.65204811,4639,0.301241398,0.305106911,69.48930894
232,19.73410395,4659,0.300818771,0.305309081,69.46909194
233,19.81662646,4679,0.305209488,0.305409784,69.45902159
234,19.89912753,4699,0.316312462,0.305672913,69.43270872
235,19.98273715,4719,0.306958228,0.305742174,69.42578256
236,20.06668525,4739,0.305391669,0.305820353,69.41796472
237,20.14715841,4759,0.297342539,0.305560778,69.44392219
238,20.23074788,4779,0.307093054,0.305662409,69.43375905
239,20.31288238,4799,0.300099492,0.305639382,69.43606183
240,20.39989725,4819,0.305149108,0.305779492,69.42205076
241,20.48217635,4839,0.302345932,0.305578982,69.44210182
242,20.56706912,4859,0.327709198,0.305555079,69.44449211
243,20.64772019,4879,0.313584387,0.304979939,69.50200607
244,20.73106816,4899,0.30780223,0.305193666,69.48063344
245,20.81689875,4919,0.291422397,0.305303028,69.46969723
246,20.89672628,4939,0.303455859,0.305146053,69.48539466
247,20.97881798,4959,0.293352336,0.305194946,69.48050539
248,21.06150084,4979,0.309877664,0.305693384,69.43066165
249,21.14442347,4999,0.292504609,0.305258675,69.47413251
250,21.22595958,5019,0.320430398,0.305326046,69.4673954
251,21.30826528,5039,0.306198448,0.305094779,69.49052215
252,21.39202479,5059,0.29794848,0.305087374,69.49126263
253,21.47221588,5079,0.292371184,0.305003435,69.49965646
254,21.55460938,5099,0.303491563,0.305277022,69.47229778
255,21.6398886,5119,0.29649204,0.305406455,69.45935448
256,21.72139501,5139,0.307102412,0.305674825,69.43251754
257,21.8030098,5159,0.325992137,0.305755745,69.42442551
258,21.88491694,5179,0.314358145,0.305403149,69.45968509
259,21.969984,5199,0.313181102,0.305069253,69.49307467
260,22.05372039,5219,0.315179706,0.304802072,69.5197928
261,22.13540511,5239,0.302877605,0.304299034,69.57009658
262,22.22002574,5259,0.314148724,0.304208558,69.57914422
263,22.30405344,5279,0.30409959,0.304193325,69.58066752
264,22.38807235,5299,0.319438547,0.304306721,69.56932793
265,22.47079758,5319,0.298750997,0.303930479,69.60695207
266,22.55661114,5339,0.311289668,0.304009348,69.59906518
267,22.63851198,5359,0.302453965,0.304072704,69.59272956
268,22.722953,5379,0.296864659,0.30451543,69.54845702
269,22.8063209,5399,0.304221123,0.304435979,69.55640212
270,22.89060847,5419,0.296054989,0.304565392,69.54346081
271,22.97711732,5439,0.309932947,0.30468427,69.53157296
272,23.06247654,5459,0.298811167,0.304633291,69.53667089
273,23.14626743,5479,0.292710692,0.304432833,69.55671673
274,23.22847872,5499,0.324739695,0.304343643,69.56563567
275,23.30930618,5519,0.326417029,0.304087525,69.59124749
276,23.40165867,5539,0.288076311,0.303799102,69.62008983
277,23.48701715,5559,0.290732861,0.303997502,69.60024978
278,23.56893829,5579,0.312133849,0.304266039,69.57339615
279,23.6528301,5599,0.302317053,0.304402113,69.55978865
280,23.73887705,5619,0.295790792,0.304283776,69.57162241
281,23.82299074,5639,0.299947739,0.304215845,69.57841545
282,23.90909888,5659,0.309617192,0.304092019,69.59079807
283,23.99512913,5679,0.323369861,0.304150955,69.58490446
284,24.07758346,5699,0.298367888,0.303782599,69.62174008
285,24.16141051,5719,0.312091678,0.303851865,69.61481353
286,24.24576091,5739,0.293256313,0.303786839,69.62131614
287,24.32824404,5759,0.290695757,0.304040651,69.5959349
288,24.40948325,5779,0.302561224,0.304036484,69.59635158
289,24.49294704,5799,0.307584554,0.304042283,69.59577173
290,24.58102257,5819,0.296643734,0.304011984,69.59880163
291,24.66671356,5839,0.313371599,0.303988862,69.6011138
292,24.75185166,5859,0.306860983,0.303757352,69.62426484
293,24.83530154,5879,0.320997208,0.303889879,69.61101214
294,24.91741884,5899,0.320468158,0.303336331,69.66636692
295,24.99874951,5919,0.311648935,0.302982349,69.70176513
296,25.08315955,5939,0.289817184,0.302894357,69.71056432
297,25.16709055,5959,0.303440422,0.303103321,69.68966792
298,25.25081095,5979,0.305711389,0.303204944,69.67950563
299,25.33549508,5999,0.308506131,0.302833176,69.71668238
300,25.41990881,6019,0.293118477,0.302606464,69.73935361
301,25.50333397,6039,0.300911754,0.302748367,69.72516328
302,25.58511402,6059,0.293200821,0.302802854,69.71971462
303,25.66802544,6079,0.326407969,0.302989291,69.70107088
304,25.75351436,6099,0.314363956,0.302544172,69.74558284
305,25.83722721,6119,0.282003939,0.302300932,69.76990685
306,25.92183828,6139,0.306389421,0.302504332,69.74956676
307,26.00508027,6159,0.323258579,0.30207726,69.79227399
308,26.08703326,6179,0.283795148,0.301642648,69.83573521
309,26.16989537,6199,0.296546876,0.30195627,69.80437299
310,26.25329872,6219,0.306554347,0.301922848,69.80771517
311,26.33805915,6239,0.305754155,0.301874848,69.81251523
312,26.42168216,6259,0.292912185,0.301857363,69.81426373
313,26.50502292,6279,0.308786392,0.302057297,69.79427035
314,26.58767626,6299,0.311257541,0.301737371,69.82626289
315,26.67178956,6319,0.312594205,0.301310495,69.86895055
316,26.75484203,6339,0.311957628,0.301156121,69.88438785
317,26.84083225,6359,0.304836392,0.300978445,69.9021555
318,26.92122149,6379,0.294324398,0.300902986,69.9097014
319,27.00224461,6399,0.297150224,0.301092439,69.89075606
320,27.08882038,6419,0.284997433,0.300965693,69.90343074
321,27.17254498,6439,0.297449023,0.301243081,69.87569188
322,27.25582694,6459,0.313234746,0.301150635,69.88493646
323,27.34033021,6479,0.310903341,0.301009598,69.89904021
324,27.42699275,6499,0.296864063,0.300582232,69.94177679
325,27.51152224,6519,0.303483129,0.300499433,69.95005672
326,27.59670401,6539,0.315091044,0.300529529,69.94704713
327,27.67898401,6559,0.32901749,0.300264207,69.97357935
328,27.76047606,6579,0.292097598,0.29956338,70.04366204
329,27.84705753,6599,0.31198591,0.299800301,70.01996989
330,27.92996499,6619,0.303187698,0.299408199,70.05918011
331,28.01396594,6639,0.306874186,0.299511197,70.04888033
332,28.0993933,6659,0.286783665,0.299421602,70.05783975
333,28.18124312,6679,0.287359327,0.299482038,70.05179624
334,28.26321606,6699,0.309372604,0.299857105,70.01428947
335,28.34777979,6719,0.309111625,0.299362357,70.0637643
336,28.42973255,6739,0.299980342,0.299467982,70.05320176
337,28.51596422,6759,0.306845039,0.299153357,70.08466428
338,28.60136394,6779,0.320298344,0.299089418,70.09105821
339,28.68715802,6799,0.295216799,0.298593536,70.14064645
340,28.77231748,6819,0.291714966,0.298680925,70.13190751
341,28.85567742,6839,0.292518169,0.298403257,70.15967434
342,28.93829806,6859,0.313153356,0.298454726,70.15452743
343,29.02433193,6879,0.301268488,0.29821935,70.178065
344,29.10912337,6899,0.302523822,0.298033029,70.19669707
345,29.19374549,6919,0.308190107,0.298085568,70.19144321
346,29.27719589,6939,0.308485061,0.297324975,70.26750252
347,29.36067691,6959,0.290445745,0.297022639,70.29773608
348,29.44836102,6979,0.302909136,0.297017162,70.29828385
349,29.53333108,6999,0.305766612,0.297133777,70.2866223
350,29.61676225,7019,0.295256436,0.297020601,70.29793993
351,29.69877491,7039,0.299480975,0.296816807,70.3183193
352,29.78331907,7059,0.314812601,0.296682871,70.33171286
353,29.8672758,7079,0.287784338,0.296377208,70.36227917
354,29.94952237,7099,0.299229234,0.296336153,70.36638473
355,30.03088392,7119,0.306369424,0.296323323,70.36766768
356,30.11250678,7139,0.302355021,0.296013113,70.39868866
357,30.19427714,7159,0.309537798,0.295619313,70.43806866
358,30.2770494,7179,0.283405334,0.295532567,70.44674327
359,30.36020017,7199,0.294903398,0.295650559,70.43494408
360,30.44023922,7219,0.301632673,0.295961471,70.40385286
361,30.5216126,7239,0.30418095,0.295887001,70.41129991
362,30.60369614,7259,0.304387063,0.296092874,70.39071262
363,30.68504649,7279,0.299700797,0.296070223,70.39297769
364,30.77048941,7299,0.299769551,0.296003611,70.39963886
365,30.85078502,7319,0.29420799,0.296252818,70.37471816
366,30.93620787,7339,0.280765086,0.29611358,70.38864195
367,31.01886818,7359,0.297181845,0.296144019,70.38559809
368,31.10140934,7379,0.302612484,0.296026378,70.39736216
369,31.18555916,7399,0.294541568,0.295857451,70.41425486
370,31.26791115,7419,0.30367431,0.295825845,70.4174155
371,31.35053716,7439,0.304705054,0.295472001,70.4527999
372,31.43483645,7459,0.304908216,0.295150171,70.48498293
373,31.5170732,7479,0.289590865,0.295129614,70.48703859
374,31.59983058,7499,0.285644948,0.295094558,70.49054419
375,31.68383222,7519,0.303331822,0.295458961,70.4541039
376,31.76524006,7539,0.301297039,0.295110451,70.48895488
377,31.848785,7559,0.300308853,0.294725668,70.52743316
378,31.93357265,7579,0.3056916,0.294632872,70.53671276
379,32.01591379,7599,0.289545417,0.294467727,70.55322732
380,32.09897133,7619,0.301640749,0.294493571,70.55064286
381,32.18233175,7639,0.291902274,0.294045943,70.5954057
382,32.26506055,7659,0.304772496,0.293684909,70.63150908
383,32.3500147,7679,0.285261393,0.293379028,70.66209719
384,32.43525643,7699,0.291896105,0.293417411,70.65825894
385,32.51770807,7719,0.305288881,0.293570661,70.6429339
386,32.60142717,7739,0.299171716,0.293398306,70.66016937
387,32.68416805,7759,0.286967874,0.293478478,70.65215215
388,32.76614512,7779,0.306312889,0.29352829,70.64717099
389,32.8478284,7799,0.288459778,0.293358249,70.6641751
390,32.93161485,7819,0.309367567,0.293432801,70.6567199
391,33.01430578,7839,0.301498532,0.293335256,70.6664744
392,33.09750278,7859,0.290409774,0.29322798,70.67720205
393,33.1822458,7879,0.309863389,0.29331715,70.66828504
394,33.26566429,7899,0.279687703,0.292764597,70.72354029
395,33.34866232,7919,0.315449148,0.292986652,70.70133477
396,33.43003633,7939,0.281102836,0.292811388,70.71886122
397,33.51321246,7959,0.303008676,0.292852646,70.71473544
398,33.59500515,7979,0.290545404,0.292701023,70.72989767
399,33.67942917,7999,0.30046016,0.292730721,70.72692787
400,33.76124154,8019,0.275054872,0.29270053,70.72994699
401,33.84353437,8039,0.295606315,0.293125293,70.68747068
402,33.92668605,8059,0.299030811,0.292950178,70.70498218
403,34.0105514,8079,0.29008925,0.292637257,70.73627427
404,34.09513238,8099,0.305676132,0.292641405,70.73585952
405,34.17702006,8119,0.262554526,0.292723674,70.72763259
406,34.25890315,8139,0.290344924,0.293115371,70.6884629
407,34.34219163,8159,0.290117085,0.29303285,70.69671502
408,34.42590379,8179,0.309906065,0.293068353,70.69316467
409,34.50978502,8199,0.298976034,0.292981919,70.70180813
410,34.59206204,8219,0.283028811,0.292671466,70.73285336
411,34.6742457,8239,0.291444838,0.293024359,70.69756409
412,34.75650983,8259,0.296472818,0.292771704,70.7228296
413,34.84210767,8279,0.285320997,0.293142014,70.68579863
414,34.92602045,8299,0.29845947,0.293369782,70.6630218
415,35.00579585,8319,0.28775683,0.293402816,70.65971836
416,35.08820486,8339,0.278727025,0.293375854,70.66241458
417,35.17104438,8359,0.304333031,0.293859436,70.61405639
418,35.25629873,8379,0.290484846,0.293518736,70.64812635
419,35.33824117,8399,0.313558131,0.29377679,70.62232097
420,35.42046981,8419,0.29716444,0.293613618,70.63863824
421,35.50126679,8439,0.316533327,0.293062649,70.69373513
422,35.58543828,8459,0.303028017,0.292734656,70.72653443
423,35.66753663,8479,0.295704097,0.292467662,70.75323383
424,35.75113524,8499,0.314721972,0.292382184,70.76178158
425,35.83198344,8519,0.285853714,0.292100401,70.78995988
426,35.91191029,8539,0.282591403,0.291886638,70.81133624
427,35.99686119,8559,0.290123403,0.291951597,70.80484033
428,36.08050309,8579,0.292476863,0.292015795,70.79842046
429,36.16471126,8599,0.292645186,0.291771581,70.82284187
430,36.24652707,8619,0.282443672,0.291772996,70.82270036
431,36.32797779,8639,0.285395235,0.291816601,70.81833988
432,36.40944967,8659,0.303674817,0.291905372,70.80946277
433,36.49226722,8679,0.287487507,0.291822372,70.81776276
434,36.57616231,8699,0.307509124,0.291988798,70.80112015
435,36.65958583,8719,0.282421231,0.29147255,70.85274503
436,36.7418269,8739,0.278210074,0.291981394,70.80186059
437,36.82459285,8759,0.294741094,0.291690732,70.8309268
438,36.90999707,8779,0.295782864,0.291652578,70.83474219
439,36.99150999,8799,0.291096091,0.291556522,70.84434777
440,37.07141475,8819,0.274783045,0.291699693,70.83003069
441,37.15432379,8839,0.270240247,0.29208247,70.79175303
442,37.23725033,8859,0.28641963,0.292197797,70.78022028
443,37.32069306,8879,0.287564337,0.292221001,70.77789987
444,37.40064371,8899,0.301091135,0.29247418,70.75258195
445,37.48503031,8919,0.294947594,0.292162849,70.7837151
446,37.57000572,8939,0.303982049,0.292031149,70.79688514
447,37.65149822,8959,0.28995657,0.291610838,70.8389162
448,37.73548231,8979,0.296110421,0.291626155,70.83738451
449,37.8177588,8999,0.292932898,0.291632002,70.83679984
450,37.89872715,9019,0.303514868,0.291665869,70.8334131
451,37.98292783,9039,0.295061946,0.291373048,70.86269518
452,38.06722917,9059,0.295759976,0.291270966,70.87290342
453,38.15022802,9079,0.276710242,0.291013152,70.89868481
454,38.233482,9099,0.29301101,0.291093982,70.89060182
455,38.31479834,9119,0.30493328,0.290492373,70.95076268
456,38.3999628,9139,0.283578306,0.290218257,70.97817426
457,38.48114329,9159,0.293911338,0.290091713,70.99082867
458,38.56413382,9179,0.292327285,0.289626074,71.03739257
459,38.64497777,9199,0.298648685,0.289397389,71.06026113
460,38.72824182,9219,0.300540656,0.289240985,71.07590149
461,38.81070163,9239,0.285099417,0.288881668,71.11183316
462,38.89166901,9259,0.280255556,0.288918368,71.10816325
463,38.97447353,9279,0.290338099,0.289244113,71.07558866
464,39.05818955,9299,0.310612291,0.289362704,71.06372957
465,39.14079542,9319,0.28605634,0.288904779,71.10952208
466,39.22227749,9339,0.285393655,0.288933686,71.10663141
467,39.30536476,9359,0.292247295,0.288871728,71.11282721
468,39.38941584,9379,0.304719985,0.288885274,71.11147265
469,39.47248615,9399,0.280348897,0.288415191,71.15848094
470,39.55531942,9419,0.304202378,0.288443545,71.15564555
471,39.6363138,9439,0.276285529,0.288106725,71.18932754
472,39.71877276,9459,0.318691403,0.288529058,71.14709417
473,39.79903755,9479,0.298987091,0.28785852,71.214148
474,39.88032808,9499,0.300441533,0.28768741,71.23125896
475,39.96211461,9519,0.286139101,0.287507612,71.24923885
476,40.04572124,9539,0.30774194,0.287327621,71.26723791
477,40.1292488,9559,0.283891052,0.287209026,71.2790974
478,40.2127813,9579,0.305968076,0.287345898,71.26541023
479,40.29619692,9599,0.303767771,0.287327337,71.26726627
480,40.38109069,9619,0.264106303,0.286905954,71.30940457
481,40.46563661,9639,0.296853751,0.287414034,71.25859658
482,40.5539806,9659,0.287008375,0.28726072,71.27392799
483,40.637939,9679,0.290575445,0.287253824,71.27461756
484,40.71989462,9699,0.297814995,0.287606942,71.23930578
485,40.80181729,9719,0.273027897,0.287245979,71.27540206
486,40.88293218,9739,0.28648895,0.287268502,71.27314985
487,40.96544015,9759,0.293975323,0.287487041,71.2512959
488,41.05038892,9779,0.277824014,0.28726222,71.27377803
489,41.13331775,9799,0.292730093,0.287497748,71.25022521
490,41.21672257,9819,0.285059959,0.287443079,71.25569209
491,41.30023439,9839,0.290721506,0.287487807,71.25121926
492,41.3831258,9859,0.298694819,0.287329686,71.26703138
493,41.46479081,9879,0.297473073,0.287070594,71.29294063
494,41.54692777,9899,0.2765342,0.286670442,71.33295576
495,41.6293815,9919,0.312951893,0.286836908,71.31630917
496,41.71099074,9939,0.260770351,0.28604101,71.39589901
497,41.79414682,9959,0.292451859,0.286679892,71.33201083
498,41.87858998,9979,0.290019512,0.286680172,71.33198281
499,41.96122097,9999,0.299686342,0.286908773,71.30912269
500,42.04469247,10019,0.297749639,0.287016307,71.29836927
501,42.12933676,10039,0.277159899,0.286899025,71.31009748
502,42.21416665,10059,0.287811875,0.28677075,71.32292504
503,42.29723304,10079,0.302755088,0.286644051,71.33559485
504,42.37917175,10099,0.282411247,0.286108468,71.38915315
505,42.46213543,10119,0.287045568,0.286306978,71.36930222
506,42.54490864,10139,0.278763413,0.286432158,71.35678415
507,42.62746277,10159,0.290875584,0.286649821,71.33501793
508,42.71106485,10179,0.296461225,0.286596746,71.34032538
509,42.79549622,10199,0.294964939,0.286280485,71.3719515
510,42.87807811,10219,0.285945624,0.286065043,71.3934957
511,42.96250836,10239,0.288937002,0.286592902,71.34070983
512,43.0443092,10259,0.28029114,0.286452127,71.35478735
513,43.12865615,10279,0.281560034,0.286464083,71.35359173
514,43.21006502,10299,0.256914496,0.286311695,71.36883045
515,43.29346128,10319,0.288486332,0.287122485,71.2877515
516,43.37846551,10339,0.275985658,0.287052341,71.29476587
517,43.46180115,10359,0.265973002,0.286936092,71.30639076
518,43.54396861,10379,0.278606147,0.287469118,71.25308822
519,43.62666454,10399,0.28926447,0.287545987,71.2454013
520,43.70981491,10419,0.278981656,0.287437551,71.25624488
521,43.79384919,10439,0.287301362,0.287799406,71.22005944
522,43.87989501,10459,0.299800307,0.287835954,71.21640459
523,43.96534095,10479,0.297453552,0.287625206,71.23747945
524,44.04800142,10499,0.283136785,0.287463034,71.25369663
525,44.13446081,10519,0.287790745,0.287106961,71.2893039
526,44.21569366,10539,0.281676173,0.28717783,71.28221701
527,44.29814987,10559,0.293060035,0.287024095,71.29759053
528,44.3824466,10579,0.276515007,0.287020573,71.29794275
529,44.46709316,10599,0.282050133,0.287208378,71.27916217
530,44.55124195,10619,0.283993185,0.287307283,71.26927172
531,44.63496781,10639,0.30162555,0.287048525,71.29514749
532,44.7160901,10659,0.278459102,0.286866837,71.31331633
533,44.80204994,10679,0.288720518,0.286810864,71.31891365
534,44.88529451,10699,0.289653599,0.286418337,71.35816629
535,44.96755761,10719,0.275339663,0.286345452,71.36545479
536,45.0532296,10739,0.300626248,0.286629588,71.33704121
537,45.13665259,10759,0.29210335,0.286307187,71.36928131
538,45.21910309,10779,0.304854453,0.286568648,71.34313524
539,45.30459451,10799,0.278484792,0.286598201,71.34017989
540,45.38878523,10819,0.294591099,0.286484438,71.35155623
541,45.47386422,10839,0.287654907,0.286583816,71.3416184
542,45.55600717,10859,0.286594629,0.286558989,71.34410113
543,45.64076183,10879,0.311762512,0.286697313,71.33026873
544,45.72589691,10899,0.27615723,0.286093544,71.3906456
545,45.80767129,10919,0.274379224,0.286223512,71.37764881
546,45.89089634,10939,0.299601316,0.286244253,71.37557467
547,45.97553445,10959,0.280486047,0.286003455,71.39965455
548,46.05727496,10979,0.291955709,0.286073854,71.39261464
549,46.13908922,10999,0.28944996,0.286020493,71.39795075
550,46.21950479,11019,0.287743658,0.285851909,71.41480908
551,46.30360188,11039,0.281234235,0.285630196,71.43698042
552,46.38545959,11059,0.283149272,0.285651276,71.4348724
553,46.46870502,11079,0.273463994,0.285424808,71.45751923
554,46.55167121,11099,0.28652215,0.28557002,71.44299795
555,46.63530618,11119,0.265197992,0.28564865,71.43513496
556,46.71940033,11139,0.29910326,0.286051205,71.39487952
557,46.80367361,11159,0.292468667,0.285623313,71.43766865
558,46.88747631,11179,0.303735584,0.285576213,71.44237871
559,46.97241651,11199,0.306138396,0.285268712,71.4731288
560,47.05275171,11219,0.290712714,0.28477522,71.52247801
561,47.13813871,11239,0.26946336,0.284522218,71.5477782
562,47.21954735,11259,0.280209988,0.284623938,71.53760622
563,47.30418215,11279,0.270620108,0.284752574,71.52474259
564,47.38720319,11299,0.294321805,0.284962524,71.5037476
565,47.4684471,11319,0.294556409,0.284832399,71.51676009
566,47.5513538,11339,0.291823149,0.284494672,71.55053278
567,47.63651205,11359,0.287691116,0.284446873,71.55531272
568,47.72327668,11379,0.277485549,0.28423008,71.57699202
569,47.80612188,11399,0.28203842,0.284158111,71.58418894
570,47.89180433,11419,0.317617148,0.284102942,71.5897058
571,47.97511354,11439,0.280490488,0.283397755,71.6602245
572,48.05784819,11459,0.281008512,0.283244249,71.67557508
573,48.14042271,11479,0.2724168,0.283424359,71.65756414
574,48.22224676,11499,0.30556187,0.283790922,71.62090778
575,48.3063342,11519,0.284277707,0.283538425,71.6461575
576,48.39002328,11539,0.269010723,0.283437031,71.65629695
577,48.47330501,11559,0.29795453,0.283866648,71.61333516
578,48.55518331,11579,0.283218294,0.283579892,71.64201081
579,48.6411883,11599,0.282758325,0.283620802,71.63791979
580,48.72534917,11619,0.300692916,0.283627174,71.63728257
581,48.80966146,11639,0.289494276,0.283295971,71.67040288
582,48.89118385,11659,0.28715539,0.283245308,71.67546918
583,48.97321632,11679,0.287723243,0.283260689,71.67393108
584,49.05483666,11699,0.261772424,0.283285913,71.67140866
585,49.13705909,11719,0.292042881,0.283657719,71.63422813
586,49.22274379,11739,0.272452056,0.2834254,71.65746003
587,49.30768556,11759,0.292848706,0.283344723,71.66552772
588,49.39243119,11779,0.287783355,0.283204899,71.67951013
589,49.475967,11799,0.287984401,0.283061045,71.69389551
590,49.56333929,11819,0.268467724,0.282933989,71.70660113
591,49.64847167,11839,0.290724248,0.282951527,71.70484727
592,49.73017896,11859,0.275100708,0.282693844,71.7306156
593,49.8140363,11879,0.265168935,0.282926769,71.70732314
594,49.89617132,11899,0.285280496,0.283164952,71.68350478
595,49.9789491,11919,0.292387813,0.283026621,71.69733793
596,50.06171392,11939,0.281282187,0.282964533,71.70354674
597,50.14250418,11959,0.307790995,0.28303602,71.69639796
598,50.22393437,11979,0.306627661,0.282575313,71.74246867
599,50.30808647,11999,0.271658987,0.282304935,71.76950653
600,50.38895871,12019,0.300553799,0.282570225,71.74297745
601,50.47103272,12039,0.286165267,0.282329123,71.76708768
602,50.55513105,12059,0.294894069,0.282157047,71.78429529
603,50.63525853,12079,0.275536388,0.282178234,71.78217664
604,50.71656398,12099,0.283955306,0.282416852,71.75831482
605,50.79886285,12119,0.275623709,0.282370238,71.7629762
606,50.88148401,12139,0.285153389,0.282483635,71.75163652
607,50.96507182,12159,0.28470999,0.282529889,71.7470111
608,51.04856079,12179,0.288754046,0.282257751,71.77422494
609,51.13011241,12199,0.279334962,0.282137104,71.78628961
610,51.20900831,12219,0.274440855,0.282248949,71.77510515
611,51.29006788,12239,0.282499045,0.282576295,71.74237053
612,51.37161287,12259,0.269561172,0.282579817,71.74201826
613,51.45178266,12279,0.282176763,0.282620574,71.73794265
614,51.53359748,12299,0.291239947,0.282578697,71.74213032
615,51.61325841,12319,0.289351255,0.282448341,71.7551659
616,51.69553086,12339,0.273429781,0.282701842,71.72981575
617,51.77659755,12359,0.289642632,0.282565807,71.74341932
618,51.85827639,12379,0.285285532,0.282579243,71.74207573
619,51.94101957,12399,0.276528865,0.282532483,71.74675172
620,52.0240475,12419,0.275532603,0.28248108,71.75189202
621,52.10491442,12439,0.275566548,0.282447161,71.75528392
622,52.18603385,12459,0.287928164,0.282335954,71.76640456
623,52.26689424,12479,0.283217102,0.282231278,71.77687223
624,52.3503232,12499,0.286514312,0.281997184,71.80028155
625,52.43517959,12519,0.274292797,0.281836537,71.8163463
626,52.51666418,12539,0.288955182,0.281859819,71.81401814
627,52.5975815,12559,0.274683535,0.281627159,71.83728412
628,52.67867975,12579,0.273167402,0.281699278,71.83007215
629,52.7599526,12599,0.278728306,0.28173554,71.82644596
630,52.84404846,12619,0.275305927,0.28219516,71.78048397
631,52.92577619,12639,0.27128014,0.28235919,71.76408097
632,53.00671039,12659,0.291815072,0.282418332,71.75816675
633,53.08890094,12679,0.294410616,0.282271076,71.77289243
634,53.16882946,12699,0.290412039,0.282073871,71.79261292
635,53.25032417,12719,0.27819404,0.282201405,71.77985946
636,53.33178993,12739,0.294787794,0.282057999,71.79420014
637,53.41322836,12759,0.280749142,0.281563387,71.84366132
638,53.49736325,12779,0.285672903,0.281704299,71.82957013
639,53.57762849,12799,0.283140659,0.281865218,71.81347817
640,53.66020487,12819,0.280820727,0.281660961,71.83390394
641,53.74377104,12839,0.286454499,0.281904211,71.80957894
642,53.8231827,12859,0.288078249,0.281615389,71.83846111
643,53.9032605,12879,0.289236695,0.281347062,71.86529383
644,53.98462824,12899,0.284080744,0.281231855,71.87681451
645,54.06912099,12919,0.278103739,0.281082519,71.89174811
646,54.15397148,12939,0.267611444,0.281049115,71.8950885
647,54.23638429,12959,0.284459263,0.281383184,71.86168159
648,54.31659824,12979,0.279152125,0.281138317,71.88616827
649,54.39933843,12999,0.280361027,0.281119241,71.88807587
650,54.48134627,13019,0.269520044,0.281044609,71.89553911
651,54.56196524,13039,0.27526325,0.281326835,71.86731646
652,54.64531959,13059,0.289076179,0.281776283,71.82237173
653,54.72836104,13079,0.279459953,0.281486238,71.85137625
654,54.81145609,13099,0.276980609,0.281738961,71.82610393
655,54.89150062,13119,0.288662523,0.281775423,71.82245771
656,54.97301269,13139,0.285571456,0.281857974,71.81420257
657,55.05761859,13159,0.280148566,0.281795378,71.8204622
658,55.14011042,13179,0.290404946,0.2817345,71.82655002
659,55.22148055,13199,0.287576437,0.281354462,71.86455384
660,55.3051386,13219,0.286087662,0.281350073,71.86499273
661,55.38674433,13239,0.2758407,0.281549462,71.84505383
662,55.47165155,13259,0.296165258,0.281566646,71.84333543
663,55.55450681,13279,0.289853483,0.280919636,71.90803642
664,55.63673486,13299,0.281158477,0.280756422,71.92435781
665,55.71741255,13319,0.28242752,0.280955045,71.90449551
666,55.7997383,13339,0.287928641,0.280736058,71.92639415
667,55.8828934,13359,0.268381685,0.280557156,71.94428444
668,55.96597842,13379,0.281515241,0.28057419,71.94258104
669,56.04704719,13399,0.286045641,0.280366684,71.96333165
670,56.12969056,13419,0.294081628,0.280482195,71.95178052
671,56.21025906,13439,0.282710403,0.27991421,72.00857898
672,56.2959741,13459,0.272006541,0.279621074,72.03789264
673,56.37820394,13479,0.279664159,0.279625609,72.03743915
674,56.46149164,13499,0.283418596,0.279493092,72.0506908
675,56.5418528,13519,0.304561347,0.279373215,72.06267849
676,56.62537868,13539,0.26526764,0.279006284,72.0993716
677,56.70673718,13559,0.290448785,0.27905384,72.094616
678,56.78820617,13579,0.282479942,0.27879303,72.120697
679,56.87034369,13599,0.273444682,0.278867393,72.11326073
680,56.95393206,13619,0.273497462,0.27894696,72.10530395
681,57.03628757,13639,0.268894166,0.279034813,72.09651873
682,57.11712731,13659,0.281647563,0.279149822,72.08501776
683,57.19832277,13679,0.269171506,0.279226177,72.07738231
684,57.28084434,13699,0.276875466,0.279327994,72.06720059
685,57.36389948,13719,0.275689691,0.279119139,72.08808606
686,57.44609633,13739,0.274995595,0.2791786,72.08214005
687,57.52627863,13759,0.279010713,0.279441111,72.05588887
688,57.60727656,13779,0.27534312,0.279328899,72.06711014
689,57.69047178,13799,0.306305498,0.279443152,72.05568482
690,57.77225611,13819,0.285147727,0.279347218,72.06527819
691,57.85787194,13839,0.274828672,0.279200362,72.07996383
692,57.94145766,13859,0.282979667,0.279542462,72.04575385
693,58.02370543,13879,0.282578319,0.279587188,72.04128116
694,58.10646311,13899,0.298064113,0.279605491,72.0394509
695,58.18902499,13919,0.269589633,0.279394866,72.06051345
696,58.27059849,13939,0.265111089,0.279560012,72.04399884
697,58.35053247,13959,0.289203852,0.279728068,72.02719321
698,58.43360363,13979,0.295328081,0.279639327,72.0360673
699,58.51692736,13999,0.270885199,0.279446868,72.05531324
700,58.59895321,14019,0.295415729,0.279606583,72.03934168
701,58.6815384,14039,0.269125193,0.279363102,72.06368983
702,58.76429953,14059,0.271978617,0.279255187,72.0744813
703,58.84895375,14079,0.282324284,0.279687788,72.03122119
704,58.9349116,14099,0.275120586,0.279754888,72.0245112
705,59.01686289,14119,0.276099503,0.279693226,72.0306774
706,59.09864182,14139,0.287655592,0.279772561,72.02274392
707,59.18063582,14159,0.269767255,0.279538933,72.04610671
708,59.2631743,14179,0.278007567,0.279703267,72.02967326
709,59.34964603,14199,0.275883079,0.279561265,72.04387347
710,59.43289376,14219,0.286453635,0.279680583,72.03194166
711,59.5173971,14239,0.30223009,0.279572832,72.04271679
712,59.59739928,14259,0.271673471,0.279248199,72.07518011
713,59.68137467,14279,0.294623345,0.279622435,72.03775649
714,59.76448316,14299,0.279168338,0.279337716,72.06622839
715,59.84440088,14319,0.293615609,0.2791942,72.08058
716,59.92544398,14339,0.281815678,0.279066284,72.09337165
717,60.00746189,14359,0.276495874,0.278653173,72.13468269
718,60.09243961,14379,0.267602652,0.278705554,72.12944458
719,60.17473792,14399,0.287313104,0.278843511,72.11564889
720,60.25518308,14419,0.298051,0.27851458,72.14854196
721,60.33674053,14439,0.276871741,0.27833939,72.16606095
722,60.41839058,14459,0.257344663,0.278330935,72.1669065
723,60.49915054,14479,0.280060649,0.278899842,72.11001585
724,60.58173966,14499,0.29307586,0.27904831,72.09516898
725,60.66227867,14519,0.269288331,0.27872389,72.12761104
726,60.74446198,14539,0.27719447,0.278799712,72.12002878
727,60.82506149,14559,0.269403726,0.279053024,72.0946976
728,60.9051774,14579,0.269064873,0.279196003,72.08039969
729,60.988142,14599,0.29297632,0.279667,72.0333
730,61.06954761,14619,0.260002553,0.279322435,72.06775645
731,61.15325664,14639,0.265122205,0.279957486,72.00425143
732,61.23408703,14659,0.272278637,0.280278257,71.97217435
733,61.31553396,14679,0.271713167,0.280434914,71.95650856
734,61.39959827,14699,0.276225984,0.280644332,71.93556676
735,61.4809805,14719,0.282545477,0.280514062,71.94859381
736,61.56166869,14739,0.268121004,0.280599386,71.9400614
737,61.64186246,14759,0.274800181,0.280757853,71.92421471
738,61.72271865,14779,0.286941707,0.28118106,71.88189397
739,61.80430525,14799,0.278218746,0.281208961,71.87910388
740,61.88479853,14819,0.278768599,0.280938347,71.90616533
741,61.97048403,14839,0.275794744,0.280809875,71.91901247
742,62.05324446,14859,0.286228836,0.28096148,71.90385203
743,62.13552244,14879,0.275280535,0.280828368,71.91716318
744,62.21721936,14899,0.264344186,0.28108779,71.89122096
745,62.30086657,14919,0.279257298,0.281613862,71.8386138
746,62.38275601,14939,0.290746301,0.281486793,71.85132066
747,62.46541832,14959,0.272277951,0.281128337,71.88716625
748,62.54491228,14979,0.28219831,0.280951096,71.90489044
749,62.62800773,14999,0.300549477,0.280855394,71.91446056
750,62.71045058,15019,0.276336342,0.280473536,71.95264637
751,62.79153605,15039,0.295354664,0.280361629,71.9638371
752,62.87409679,15059,0.285663277,0.28041794,71.95820605
753,62.95586224,15079,0.283676475,0.280542674,71.94573263
754,63.03703501,15099,0.285426587,0.280670077,71.93299229
755,63.1202484,15119,0.279498398,0.280673152,71.93268478
756,63.20232282,15139,0.275194466,0.280942439,71.9057561
757,63.28579506,15159,0.283879399,0.280832678,71.91673224
758,63.36784352,15179,0.283780515,0.280605283,71.93947166
759,63.44765492,15199,0.280468136,0.280631568,71.93684325
760,63.53230537,15219,0.280806839,0.280403039,71.95969611
761,63.61522858,15239,0.262650311,0.280484658,71.95153415
762,63.70121868,15259,0.297934681,0.280798912,71.92010884
763,63.78178973,15279,0.28635028,0.280382542,71.96174577
764,63.86222435,15299,0.271420866,0.280328346,71.96716542
765,63.94474234,15319,0.28085959,0.280603751,71.93962495
766,64.02549812,15339,0.273637921,0.28050512,71.94948802
767,64.10847525,15359,0.279627323,0.280520986,71.9479014
768,64.19023734,15379,0.269487441,0.280385949,71.96140508
769,64.27246312,15399,0.283042163,0.28048462,71.95153803
770,64.35817426,15419,0.279988557,0.280340641,71.96593593
771,64.44016808,15439,0.282752097,0.280678286,71.93217143
772,64.52239811,15459,0.294127643,0.280702972,71.92970281
773,64.60463746,15479,0.277540207,0.280342449,71.96575508
774,64.68756921,15499,0.270557374,0.280315945,71.9684055
775,64.76991964,15519,0.285940617,0.280718157,71.92818428
776,64.85622654,15539,0.257029057,0.280540897,71.9459103
777,64.93943535,15559,0.279638737,0.280883289,71.91167106
778,65.01873572,15579,0.275880069,0.280656424,71.93435763
779,65.10332176,15599,0.267577261,0.28065893,71.93410705
780,65.18433286,15619,0.287539601,0.280802276,71.91977243
781,65.2650538,15639,0.276364416,0.280821186,71.91788137
782,65.34468633,15659,0.291479051,0.280882589,71.91174115
783,65.42770198,15679,0.288968772,0.280720724,71.92792763
784,65.50870339,15699,0.273610622,0.280684771,71.93152294
785,65.59160356,15719,0.273837686,0.280471131,71.95288693
786,65.67509669,15739,0.292393178,0.280843227,71.91567734
787,65.75536691,15759,0.277982473,0.280536054,71.94639464
788,65.83882313,15779,0.297324687,0.280842118,71.91578815
789,65.92390158,15799,0.272302449,0.280599407,71.94005926
790,66.00641357,15819,0.298105568,0.280947074,71.90529257
791,66.09107108,15839,0.284368455,0.280668391,71.93316087
792,66.17392649,15859,0.28167811,0.280547585,71.94524149
793,66.25602311,15879,0.284278244,0.280398728,71.9601272
794,66.33911871,15899,0.268409759,0.280189118,71.98108822
795,66.42247227,15919,0.28766492,0.280444086,71.95559139
796,66.50486509,15939,0.277629018,0.280488423,71.95115775
797,66.59006903,15959,0.300192624,0.280346706,71.9653294
798,66.67204506,15979,0.288615763,0.280040436,71.9959564
799,66.75473846,15999,0.261981875,0.27996339,72.003661
800,66.83623911,16019,0.271060318,0.280086216,71.99137837
801,66.91947468,16039,0.284891009,0.280214775,71.97852254
802,67.00104254,16059,0.278242141,0.280398564,71.9601436
803,67.083519,16079,0.290845871,0.280360987,71.96390132
804,67.16795505,16099,0.295908481,0.280089141,71.99108591
805,67.25264796,16119,0.271633178,0.2798228,72.01771999
806,67.33527788,16139,0.269238949,0.280143883,71.98561167
807,67.41938356,16159,0.26164344,0.280761077,71.92389235
808,67.50320647,16179,0.276456237,0.280994343,71.90056567
809,67.5857391,16199,0.277637988,0.281095067,71.89049333
810,67.66786121,16219,0.269621909,0.281215353,71.87846472
811,67.75163316,16239,0.298733294,0.28147105,71.85289502
812,67.83428498,16259,0.293147326,0.280870704,71.91292956
813,67.91804281,16279,0.291320682,0.280554148,71.94458524
814,67.9990665,16299,0.285611093,0.280287974,71.97120264
815,68.08141904,16319,0.295655608,0.280285372,71.97146277
816,68.16470459,16339,0.268608779,0.279994985,72.0005015
817,68.24763475,16359,0.270235747,0.279737058,72.02629417
818,68.33256618,16379,0.285357565,0.279645618,72.03543817
819,68.41387556,16399,0.266756415,0.279739347,72.02606534
820,68.49843193,16419,0.285704017,0.280163588,71.98364119
821,68.58230724,16439,0.281505495,0.280169017,71.98309834
822,68.66471836,16459,0.272952527,0.28019232,71.980768
823,68.74554766,16479,0.283098489,0.28034127,71.96587299
824,68.82885206,16499,0.287945151,0.280276209,71.97237914
825,68.91554513,16519,0.274941742,0.280246462,71.97535381
826,68.99921851,16539,0.274589896,0.280558549,71.94414506
827,69.08303465,16559,0.271525115,0.281181676,71.88183243
828,69.16789704,16579,0.275407672,0.281207893,71.87921072
829,69.25265477,16599,0.274403423,0.281293613,71.87063868
830,69.33509383,16619,0.300247252,0.281478381,71.85216188
831,69.42210857,16639,0.284233272,0.280990958,71.90090418
832,69.51002533,16659,0.272496283,0.280863776,71.91362242
833,69.59716362,16679,0.275949955,0.28086962,71.913038
834,69.68639607,16699,0.294690102,0.281005638,71.89943617
835,69.77900339,16719,0.275305003,0.28061626,71.93837399
836,69.8638106,16739,0.277572602,0.280789969,71.92100311
837,69.9551163,16759,0.266026795,0.280766316,71.92336837
838,70.04168009,16779,0.276030421,0.28142364,71.85763602
839,70.12957362,16799,0.276178032,0.281476042,71.85239578
840,70.22105068,16819,0.288674235,0.281668257,71.83317428
841,70.31131205,16839,0.280048549,0.281641705,71.83582947
842,70.40095838,16859,0.28176716,0.281615687,71.83843126
843,70.48892731,16879,0.28681159,0.281644242,71.83557585
844,70.57680074,16899,0.260792226,0.281476728,71.85232719
845,70.67260652,16919,0.29616344,0.281594806,71.84051936
846,70.76451519,16939,0.273962796,0.281294163,71.87058369
847,70.85049811,16959,0.296346366,0.281019278,71.89807216
848,70.94372625,16979,0.282762021,0.280561888,71.94381123
849,71.03752206,16999,0.293162465,0.280308736,71.96912641
850,71.12980801,17019,0.281384587,0.280198237,71.98017627
851,71.22319152,17039,0.277120084,0.279941143,72.00588569
852,71.31309974,17059,0.272746682,0.280097838,71.99021623
853,71.40107852,17079,0.271701634,0.280396433,71.96035668
854,71.49021069,17099,0.283707857,0.280395119,71.96048811
855,71.57853883,17119,0.290325105,0.280204525,71.97954749
856,71.66678609,17139,0.269126028,0.279998993,72.00010066
857,71.75327193,17159,0.281816423,0.279993705,72.00062945
858,71.8429465,17179,0.283993006,0.279619286,72.0380714
859,71.93077886,17199,0.269351453,0.279653082,72.03469182
860,72.01397599,17219,0.278773814,0.279615341,72.03846594
861,72.09899652,17239,0.295918375,0.279517297,72.04827026
862,72.18476442,17259,0.275987506,0.279061273,72.09387273
863,72.26873369,17279,0.27453512,0.279421367,72.05786328
864,72.35701501,17299,0.279928029,0.279632475,72.0367525
865,72.44583709,17319,0.290898174,0.279842929,72.01570715
866,72.53757335,17339,0.30627054,0.279355619,72.06443806
867,72.62277638,17359,0.275639445,0.278691988,72.13080123
868,72.71228306,17379,0.282499641,0.278626572,72.13734284
869,72.79801819,17399,0.284855157,0.27852369,72.14763105
870,72.88641327,17419,0.284963727,0.278141728,72.1858272
871,72.9757204,17439,0.262712568,0.278092479,72.19075208
872,73.06321002,17459,0.274153918,0.278576291,72.14237094
873,73.14776415,17479,0.275350243,0.278865246,72.1134754
874,73.23473176,17499,0.285455018,0.278825696,72.11743037
875,73.32293571,17519,0.278232366,0.278356484,72.16435164
876,73.40939597,17539,0.253133178,0.278397884,72.1602116
877,73.4921371,17559,0.264749348,0.278877261,72.11227387
878,73.58046059,17579,0.290981263,0.279344733,72.06552674
879,73.66969388,17599,0.292210907,0.279301156,72.06988439
880,73.75498897,17619,0.286029726,0.278930543,72.10694571
881,73.83919455,17639,0.282903701,0.279039429,72.09605714
882,73.93022421,17659,0.281889528,0.278877926,72.11220741
883,74.01677161,17679,0.279194802,0.278860233,72.11397673
884,74.10304053,17699,0.28616035,0.279214321,72.07856794
885,74.18579608,17719,0.293666989,0.279132161,72.0867839
886,74.27206067,17739,0.311977476,0.278816545,72.11834555
887,74.35624703,17759,0.273098141,0.278227216,72.1772784
888,74.43952197,17779,0.280550897,0.278633317,72.13666831
889,74.52739432,17799,0.2854895,0.27842426,72.157574
890,74.61748816,17819,0.271001875,0.278437676,72.1562324
891,74.70165386,17839,0.276602328,0.278424426,72.15755741
892,74.78962477,17859,0.272846937,0.278130816,72.18691841
893,74.87648273,17879,0.284111053,0.278600385,72.13996147
894,74.95845795,17899,0.271327406,0.278705673,72.12943266
895,75.045349,17919,0.285727531,0.278980175,72.10198248
896,75.13197422,17939,0.276153445,0.278838043,72.11619566
897,75.22040669,17959,0.305466205,0.278764592,72.12354079
898,75.30775237,17979,0.279174566,0.27849637,72.15036298
899,75.39527489,17999,0.287710935,0.278177368,72.18226324
900,75.48204749,18019,0.287081122,0.278150718,72.18492821
901,75.57268047,18039,0.278487474,0.278335852,72.16641481
902,75.6656831,18059,0.283480406,0.27856291,72.14370896
903,75.75845524,18079,0.276760787,0.278550412,72.14495882
904,75.84580582,18099,0.267876923,0.278484086,72.15159143
905,75.94182759,18119,0.278124839,0.278336205,72.16637954
906,76.03154663,18139,0.257469714,0.278376265,72.16237351
907,76.12362392,18159,0.268902928,0.278994712,72.10052883
908,76.21443547,18179,0.26757291,0.279199712,72.0800288
909,76.30613842,18199,0.286532551,0.27928936,72.07106402
910,76.39622826,18219,0.265958935,0.279386045,72.0613955
911,76.4843985,18239,0.286521763,0.279476951,72.05230494
912,76.57575779,18259,0.290662408,0.279164012,72.08359877
913,76.66814979,18279,0.271622777,0.279062409,72.09375908
914,76.76007977,18299,0.272272229,0.279120959,72.08790407
915,76.85487504,18319,0.277993202,0.279151987,72.0848013
916,76.94661521,18339,0.268808752,0.27923611,72.07638904
917,77.03772558,18359,0.259351254,0.279355477,72.06445227
918,77.1311392,18379,0.286020756,0.279499032,72.05009679
919,77.22322679,18399,0.267086983,0.279708254,72.02917462
920,77.3143654,18419,0.272891223,0.27988648,72.01135198
921,77.40690723,18439,0.268556893,0.28019683,71.98031704
922,77.50134634,18459,0.297593176,0.280766726,71.9233274
923,77.5948469,18479,0.287201583,0.280681044,71.93189556
924,77.6847124,18499,0.292555243,0.280766456,71.92335437
925,77.77825569,18519,0.261659622,0.280797712,71.9202288
926,77.86859184,18539,0.26645264,0.281247295,71.87527046
927,77.95902989,18559,0.271714479,0.281425038,71.85749615
928,78.04681548,18579,0.276326716,0.281345046,71.86549544
929,78.13957641,18599,0.261937469,0.281366336,71.86336637
930,78.23476736,18619,0.282008797,0.281703429,71.82965711
931,78.32493405,18639,0.291741252,0.281323494,71.8676506
932,78.41548042,18659,0.29149124,0.2813823,71.86177
933,78.50891775,18679,0.272977263,0.280833474,71.91665262
934,78.60446683,18699,0.257302254,0.280962977,71.90370227
935,78.69387635,18719,0.280716389,0.281488732,71.85112685
936,78.78726655,18739,0.281895816,0.281672975,71.83270251
937,78.88293614,18759,0.292797625,0.281609716,71.8390284
938,78.97753612,18779,0.288366675,0.281801241,71.81987589
939,79.0725027,18799,0.269974113,0.281658688,71.83413123
940,79.16476555,18819,0.292562872,0.281757554,71.82424461
941,79.25715302,18839,0.273213536,0.281574413,71.84255871
942,79.3479615,18859,0.28082794,0.281718566,71.8281434
943,79.43806606,18879,0.300440073,0.281734191,71.8265809
944,79.52899715,18899,0.281230778,0.281400157,71.85998426
945,79.61756405,18919,0.274729997,0.281403237,71.8596763
946,79.70559687,18939,0.276617765,0.281526816,71.84731844
947,79.79606761,18959,0.297464192,0.281619439,71.83805609
948,79.88817545,18979,0.268007487,0.281314732,71.86852676
949,79.98074896,18999,0.28629446,0.281575659,71.84243413
950,80.06890174,19019,0.270206869,0.281481283,71.85187173
951,80.16315876,19039,0.258985728,0.281711373,71.82886272
952,80.25641653,19059,0.301021099,0.282184824,71.78151763
953,80.34800611,19079,0.29042834,0.281784052,71.82159481
954,80.4357162,19099,0.287797511,0.281596133,71.84038674
955,80.52889389,19119,0.277199626,0.281458324,71.85416758
956,80.62306464,19139,0.271746367,0.281555113,71.84448872
957,80.7150339,19159,0.289372891,0.281783223,71.82167768
958,80.80307378,19179,0.260034412,0.281602517,71.83974832
959,80.89324893,19199,0.286111951,0.282128568,71.78714319
960,80.98463233,19219,0.298189163,0.282028984,71.79710165
961,81.07656197,19239,0.29211098,0.28161462,71.838538
962,81.16926198,19259,0.28273049,0.2813384,71.86616
963,81.25936242,19279,0.272781223,0.281300776,71.86992241
964,81.34982871,19299,0.259004056,0.28153743,71.84625698
965,81.44194895,19319,0.280528456,0.282181241,71.78187592
966,81.53266592,19339,0.294576526,0.282229852,71.77701478
967,81.62141614,19359,0.281202942,0.281855711,71.81442895
968,81.71190156,19379,0.272951782,0.28187611,71.81238905
969,81.7968866,19399,0.292333663,0.282163991,71.78360089
970,81.8857474,19419,0.271413267,0.281825002,71.8174998
971,81.97725834,19439,0.267745465,0.282184027,71.78159726
972,82.06742059,19459,0.284566224,0.28269969,71.73003097
973,82.15776117,19479,0.275135785,0.282630559,71.73694405
974,82.25013965,19499,0.274133891,0.28291882,71.708118
975,82.34076348,19519,0.283040553,0.283270217,71.67297828
976,82.43663305,19539,0.275970817,0.283279787,71.67202135
977,82.52783828,19559,0.267964542,0.283597568,71.64024322
978,82.61856835,19579,0.29857406,0.28430816,71.56918401
979,82.71018729,19599,0.277780563,0.283628831,71.63711687
980,82.80727721,19619,0.291512191,0.283921245,71.60787553
981,82.90125614,19639,0.302750677,0.283521721,71.64782788
982,82.99339284,19659,0.292452276,0.282453446,71.75465541
983,83.0835922,19679,0.292326301,0.281865279,71.81347205
984,83.17420084,19699,0.294430584,0.281211466,71.87885344
985,83.26577757,19719,0.288634628,0.280330191,71.96698089
986,83.35652632,19739,0.277117223,0.279737017,72.0262983
987,83.4487417,19759,0.266914904,0.27993854,72.00614604
988,83.53674182,19779,0.277604163,0.281023843,71.89761574
989,83.63075676,19799,0.282163024,0.281334723,71.86652774
990,83.72212083,19819,0.259212703,0.281251892,71.87481076
991,83.81332509,19839,0.295269608,0.283700691,71.62993087
992,83.90240002,19859,0.258561671,0.282254577,71.77454233
993,83.99227801,19879,0.280747473,0.285639278,71.43607225
994,84.08559024,19899,0.288847506,0.286454578,71.35454218
995,84.17678722,19919,0.291770995,0.285975993,71.40240073
996,84.2688535,19939,0.278100282,0.284527242,71.54727578
997,84.3615556,19959,0.304289132,0.286669562,71.33304377
998,84.45456294,19979,0.279813468,0.277859777,72.21402228


==> figures/loss_curves/train_loss_less_smoothed.csv <==
,Wall time,Step,Value,Smoothed Value
0,0.0,19,42.55312347412109,57.27022094726563
1,0.08580189479721917,39,42.75933456420898,57.22662162780762
2,0.17082343777020773,59,42.92707061767578,57.195121383666994
3,0.25697577204969196,79,42.736595153808594,57.16112060546875
4,0.344676945871777,99,42.1907958984375,57.24098358154297
5,0.430976023806466,119,41.31793975830078,57.24549865722656
6,0.5177215096685621,139,43.60413360595703,57.16041603088379
7,0.6056757481892904,159,44.255401611328125,57.23296222686768
8,0.6937278257475958,179,43.75273132324219,57.28467235565186
9,0.781374177535375,199,42.77801513671875,57.343065452575686
10,0.868984639843305,219,42.5887451171875,57.35624980926514
11,0.9561476519372728,239,43.97856903076172,57.37640781402588
12,1.0418790473540624,259,43.281959533691406,57.45431060791016
13,1.1312525286277135,279,42.9862060546875,57.45884342193604
14,1.2177444906367196,299,42.09914779663086,57.39430160522461
15,1.3044604423311021,319,41.73889923095703,57.324081611633304
16,1.3911173539029227,339,42.43550109863281,57.3288610458374
17,1.478618543015586,359,42.52580261230469,57.203944778442384
18,1.5624542891979218,379,41.73828887939453,57.19398460388184
19,1.6490709943903816,399,42.34732055664063,57.10626220703125
20,1.7328963575760523,419,43.42510986328125,57.037759399414064
21,1.8215830945968627,439,43.38933944702149,57.13174629211426
22,1.9097800136937035,459,43.60708618164063,57.1722131729126
23,2.0051197894414265,479,41.13933563232422,57.235664749145506
24,2.0968013532294165,499,42.100494384765625,57.15818901062012
25,2.19282839179039,519,43.01959228515625,57.25148963928223
26,2.2859146528773837,539,42.1532096862793,57.36659202575684
27,2.3749541748894587,559,43.22119903564453,57.28210048675537
28,2.492455527914895,579,42.584869384765625,57.32478618621826
29,2.584725736644533,599,42.51432800292969,57.34182281494141
30,2.6746097501118977,619,42.185585021972656,57.34184455871582
31,2.7656158711512884,639,42.42051315307617,57.39939861297607
32,2.8708711472484802,659,43.19130325317383,57.41915092468262
33,2.9588896061976753,679,44.277042388916016,57.355284690856934
34,3.05451976524459,699,43.50354766845703,57.42364273071289
35,3.151823495162858,719,41.643310546875,57.36088676452637
36,3.2540149982770283,739,44.9338264465332,57.25562992095947
37,3.361071970396572,759,42.725006103515625,57.30494441986084
38,3.4595689549711017,779,43.49273681640625,57.24915409088135
39,3.554418690138393,799,43.717376708984375,57.27353076934814
40,3.6442382054858737,819,41.545372009277344,57.33172168731689
41,3.7318988263607027,839,42.58000183105469,57.26046504974365
42,3.8179578953319124,859,42.33805465698242,57.28837013244629
43,3.904103620582157,879,42.68885040283203,57.27716217041016
44,3.992056047187911,899,40.23448181152344,57.27360610961914
45,4.077635392414199,919,40.71754455566406,57.177633666992186
46,4.162929111056858,939,43.843040466308594,57.09770240783691
47,4.247160864604844,959,42.36748504638672,57.19791660308838
48,4.334674805667666,979,42.244136810302734,57.237437629699706
49,5.234499274094899,999,42.513893127441406,57.148145294189455
50,5.320587505433295,1019,41.03450393676758,57.10726547241211
51,5.407369939088821,1039,42.02546691894531,57.045635032653806
52,5.498509980307685,1059,44.4686279296875,56.97813110351562
53,5.584194549719492,1079,42.90988159179688,57.0590015411377
54,5.670460993051529,1099,44.7586669921875,57.0322681427002
55,5.76120380891694,1119,43.74844741821289,57.185533905029295
56,5.853728739354345,1139,43.94753646850586,57.28668918609619
57,5.938744764990277,1159,43.84081268310547,57.39990882873535
58,6.023071775833766,1179,43.00520324707031,57.47034969329834
59,6.111533313062456,1199,42.553558349609375,57.522878074645995
60,6.196259917285707,1219,42.97050476074219,57.60559921264648
61,6.281211975150638,1239,42.02190017700195,57.677431678771974
62,6.369075769119792,1259,42.56221389770508,57.666585540771486
63,6.456480866538154,1279,42.75997161865234,57.636308097839354
64,6.544735596842236,1299,42.1539306640625,57.69623317718506
65,6.627975815335909,1319,42.31616973876953,57.74795398712158
66,6.715978437794579,1339,41.8387565612793,57.69022331237793
67,6.80065872364574,1359,41.57706451416016,57.59343776702881
68,6.8873302780257335,1379,44.02998352050781,57.5367977142334
69,6.975027597877714,1399,43.33148956298828,57.65002174377442
70,7.058629829817348,1419,42.2671127319336,57.60622024536133
71,7.14320827709304,1439,43.37554550170898,57.640452003479005
72,7.228532995647854,1459,42.851219177246094,57.69847450256348
73,7.314309658341938,1479,43.44454956054688,57.703118896484376
74,7.399578248461087,1499,41.69335174560547,57.8184455871582
75,7.484248024887509,1519,41.725341796875,57.89795455932617
76,7.569212135010296,1539,41.683143615722656,57.87314338684082
77,7.656816139684783,1559,42.4319953918457,57.8636360168457
78,7.74556391676267,1579,41.95463562011719,57.81876544952392
79,7.832850683728854,1599,40.89913558959961,57.82982330322265
80,7.923905617197355,1619,41.53385543823242,57.73587474822998
81,8.009003713197178,1639,42.23882293701172,57.62964553833008
82,8.10161986430486,1659,43.167762756347656,57.672139739990236
83,8.190031325419744,1679,41.56147003173828,57.720158386230466
84,8.273175990051694,1699,41.11951446533203,57.72096824645996
85,8.364008597599135,1719,43.47078323364258,57.639462852478026
86,8.448381696078512,1739,43.77446746826172,57.69316291809082
87,8.539279944168197,1759,42.70986557006836,57.68592910766601
88,8.625720848639807,1779,41.7655029296875,57.73834095001221
89,8.715475885272026,1799,44.20751953125,57.69946575164795
90,8.804132667978605,1819,41.58247756958008,57.81492233276367
91,8.890556492540572,1839,42.21509552001953,57.72842292785644
92,8.975453568564522,1859,42.758331298828125,57.65926818847656
93,9.062167409989568,1879,41.13801574707031,57.58598403930664
94,9.143878527879714,1899,40.103172302246094,57.50867767333985
95,9.225076118442747,1919,42.22156524658203,57.359580993652344
96,9.305228990250164,1939,41.873291015625,57.34080810546875
97,9.386532744699053,1959,43.32940673828125,57.239488792419436
98,9.467434710330433,1979,41.73347854614258,57.34455165863037
99,10.312297051681412,1999,42.778106689453125,57.29177722930908
100,10.394287129508124,2019,43.65843963623047,57.388312911987306
101,10.476960793534914,2039,41.388938903808594,57.47917308807373
102,10.55765644060241,2059,42.20738983154297,57.47114295959473
103,10.637171423633893,2079,41.54527282714844,57.43630752563477
104,10.71591553668181,2099,42.7496223449707,57.40535984039307
105,10.796614007155101,2119,42.39678192138672,57.42778091430664
106,10.87673026561737,2139,43.91914367675781,57.4170862197876
107,10.956099411580297,2159,41.66162872314453,57.55866451263428
108,11.035040444466803,2179,42.543006896972656,57.50018310546875
109,11.115425965256161,2199,41.89838790893555,57.46996803283692
110,11.196097634964518,2219,43.31246566772461,57.39196720123291
111,11.276900087131395,2239,43.59819030761719,57.58060493469238
112,11.356874998079405,2259,44.22401428222656,57.59868278503418
113,11.436165664858288,2279,42.68414306640625,57.80711154937744
114,11.516486503548093,2299,43.085105895996094,57.750264930725095
115,11.59499792655309,2319,42.59702301025391,57.716995048522946
116,11.675669352081087,2339,43.89967727661133,57.726711654663085
117,11.757085125247638,2359,41.2281494140625,57.80139675140381
118,11.83575527575281,2379,42.78896713256836,57.71600761413574
119,11.914951941304736,2399,40.84739303588867,57.68415546417236
120,11.994086343712278,2419,41.84123611450195,57.59396057128906
121,12.074331781665483,2439,41.54954147338867,57.580672073364255
122,12.153544592857362,2459,42.90409851074219,57.56462650299072
123,12.234267266790072,2479,42.16422653198242,57.5913703918457
124,12.313357393278016,2499,42.30120086669922,57.536255073547366
125,12.392691650854216,2519,42.61067581176758,57.50887928009033
126,12.471463248729705,2539,41.08757781982422,57.50401496887207
127,12.550405232111613,2559,42.83125686645508,57.38547248840332
128,12.631233642101288,2579,43.147308349609375,57.427668762207034
129,12.711235337985887,2599,43.458404541015625,57.53684196472168
130,12.79203836189376,2619,39.53971099853516,57.589792251586914
131,12.87203609817558,2639,43.23663330078125,57.40481662750244
132,12.951523471607102,2659,40.05543899536133,57.61253318786621
133,13.033587057656712,2679,43.821075439453125,57.39688892364502
134,13.114452647964159,2699,43.75050354003906,57.393818092346194
135,13.195319664743211,2719,42.40269088745117,57.43056678771973
136,13.27401017718845,2739,42.40597534179688,57.31370086669922
137,13.353408293790288,2759,42.93593215942383,57.307450485229495
138,13.432977575129932,2779,43.42601013183594,57.30357265472412
139,13.514652443793086,2799,42.65129089355469,57.297796630859374
140,13.598176247278849,2819,42.10700607299805,57.3125545501709
141,13.684260105689367,2839,41.870452880859375,57.222798347473145
142,13.766042090058328,2859,42.36922073364258,57.189879417419434
143,13.849433885216714,2879,43.26653289794922,57.13996639251709
144,13.930801034768422,2899,42.84871673583984,57.07741718292236
145,14.015812241832416,2919,42.70796203613281,57.03584651947021
146,14.098936421473821,2939,43.45842742919922,57.06660270690918
147,14.180961692465676,2959,41.98733139038086,57.19134330749512
148,14.263453703721364,2979,40.963844299316406,57.28790626525879
149,15.10387139128314,2999,42.39939880371094,57.2520637512207
150,15.185950457983546,3019,43.23922348022461,57.200883865356445
151,15.268282687796487,3039,39.08230209350586,57.219820976257324
152,15.353011372288067,3059,44.36832427978516,57.039939880371094
153,15.437404687338406,3079,43.88249206542969,57.08482646942139
154,15.519183246692021,3099,43.01552963256836,57.12776851654052
155,15.602918442421489,3119,44.74000930786133,57.208752059936515
156,15.686055762900246,3139,42.530982971191406,57.28572254180908
157,15.769025092323622,3159,43.01348876953125,57.348549079895015
158,15.850851433873176,3179,43.54153060913086,57.38838634490966
159,15.933992499576675,3199,42.35613250732422,57.46144142150878
160,16.018610672354697,3219,43.902130126953125,57.46992874145507
161,16.104687005347674,3239,42.5288314819336,57.57050476074218
162,16.20311927113268,3259,43.36748123168945,57.625153350830075
163,16.30363258143266,3279,44.51751708984375,57.663650512695305
164,16.39297722346253,3299,43.68013000488281,57.789744949340815
165,16.47942017449273,3319,42.09283828735352,57.8123701095581
166,16.570778286457063,3339,40.96361541748047,57.734510040283205
167,16.654535786774424,3359,40.05607223510742,57.693969345092775
168,16.73620413541794,3379,41.680694580078125,57.59130001068115
169,16.818226662278175,3399,43.422996520996094,57.511963844299316
170,16.899710428383614,3419,42.86048126220703,57.554785346984865
171,16.986524572769802,3439,42.67992401123047,57.58848075866699
172,17.069456007679303,3459,43.4705924987793,57.60800342559814
173,17.152054659260642,3479,43.02365112304688,57.60831756591797
174,17.257726680967544,3499,41.39585876464844,57.63527946472168
175,17.341896444559097,3519,43.20059967041016,57.50247917175293
176,17.424846326907474,3539,41.274452209472656,57.5601505279541
177,17.531308744483525,3559,42.21674346923828,57.48523998260498
178,17.618175815410083,3579,42.08042907714844,57.421676063537596
179,17.702229398025406,3599,42.18638610839844,57.33024654388428
180,17.789136704007785,3619,41.89060974121094,57.268965339660646
181,17.874778833323056,3639,41.43585968017578,57.24284706115723
182,17.955529127187198,3659,42.597537994384766,57.14463882446289
183,18.039782118731075,3679,41.9956283569336,57.13847751617432
184,18.121509285436737,3699,43.22762680053711,57.03877506256104
185,18.207029687099986,3719,43.65003967285156,57.07921371459961
186,18.293476718001894,3739,41.77442932128906,57.143075942993164
187,18.378511664668718,3759,42.10945892333984,57.04775199890137
188,18.460802549057536,3779,43.26741790771485,57.04834213256836
189,18.544291152159374,3799,42.56656646728516,57.089804077148436
190,18.626428407298192,3819,42.18657302856445,57.1286003112793
191,18.709168718126087,3839,42.28947067260742,57.2055944442749
192,18.79375453352928,3859,43.46430969238281,57.07804145812988
193,18.876720662050776,3879,42.484413146972656,57.22812004089356
194,18.95877576165729,3899,44.05186462402344,57.321426200866696
195,19.040176400211124,3919,42.04717254638672,57.428665733337404
196,19.123080413805113,3939,42.77266311645508,57.44531402587891
197,19.2058498219649,3959,43.48802185058594,57.39807643890381
198,19.287785564197435,3979,43.90901947021485,57.51964931488037
199,20.18964807430903,3999,43.41201019287109,57.62060070037842
200,20.270458920266893,4019,42.4129753112793,57.706099128723146
201,20.35353239291244,4039,43.4000244140625,57.7288761138916
202,20.43696951985359,4059,42.72076416015625,57.733944511413576
203,20.521730370852683,4079,43.98967742919922,57.77423648834228
204,20.603307003047732,4099,42.418853759765625,57.99688167572022
205,20.6866829022434,4119,42.37279510498047,57.944340515136716
206,20.77024236606227,4139,43.680908203125,57.93885841369629
207,20.856312185525894,4159,42.09765625,57.98564052581787
208,20.940164242519273,4179,42.43817901611328,57.964967918396
209,21.02222954147392,4199,41.79064178466797,57.973233985900876
210,21.10270537091626,4219,40.64669036865234,57.9405595779419
211,21.18584728519122,4239,44.84053039550781,57.89618701934815
212,21.26875853690836,4259,40.462738037109375,57.98344707489014
213,21.35046082708571,4279,40.618289947509766,57.89666271209717
214,21.43328789446089,4299,41.907073974609375,57.84063587188721
215,21.515950437519287,4319,41.71420669555664,57.89771480560303
216,21.600567826694913,4339,43.71741485595703,57.94637603759766
217,21.687811210023032,4359,41.05656433105469,58.088199043273924
218,21.770559470123715,4379,41.88999176025391,58.0808822631836
219,21.851512799263002,4399,41.70204162597656,58.04522171020508
220,21.93381201578511,4419,41.95743560791016,57.94017791748047
221,22.018042854269346,4439,43.29865646362305,57.953426361083984
222,22.101369559897318,4459,41.91492462158203,57.947329711914065
223,22.18856353342533,4479,39.53677368164063,57.9565128326416
224,22.27222581644853,4499,43.46967697143555,57.8166000366211
225,22.353820652630596,4519,42.48243713378906,57.80154190063477
226,22.437050035794577,4539,42.74526596069336,57.89816017150879
227,22.52250209218926,4559,42.5111083984375,57.896333885192874
228,22.60491919517517,4579,42.272857666015625,58.00318145751953
229,22.688458756870695,4599,42.444129943847656,58.04552593231201
230,22.773974618050786,4619,41.534141540527344,58.07770767211914
231,22.858722125225597,4639,43.09532928466797,57.94417037963867
232,22.946115746630564,4659,42.19842529296875,57.908219528198245
233,23.02960679007901,4679,41.73882675170898,57.93212471008301
234,23.114286639028126,4699,40.76549530029297,57.9078706741333
235,23.199901731875208,4719,40.74098205566406,57.8473180770874
236,23.28485927436087,4739,40.88095474243164,57.82789840698242
237,23.366951143278015,4759,41.20289993286133,57.7008020401001
238,23.45212001548873,4779,42.60320281982422,57.63671798706055
239,23.53544249991576,4799,43.80291748046875,57.6364860534668
240,23.619564100636378,4819,41.69246673583984,57.677981567382815
241,23.706723894410665,4839,43.42058944702149,57.56894512176514
242,23.79051959090763,4859,41.73126220703125,57.69472694396973
243,23.87460743116008,4879,42.33502960205078,57.66302490234375
244,23.956971093747352,4899,43.77083969116211,57.649777221679685
245,24.04091155939632,4919,40.550071716308594,57.77198963165283
246,24.124158997800617,4939,42.78179168701172,57.71359806060791
247,24.206194060113695,4959,40.3741569519043,57.71313915252686
248,24.28994072112772,4979,41.425968170166016,57.627871894836424
249,25.14271370013555,4999,41.80049514770508,57.60813827514649
250,25.224541331397162,5019,44.20488739013672,57.663028144836424
251,25.308819389343263,5039,43.81434631347656,57.760115432739255
252,25.394509876767795,5059,41.72032165527344,57.83254699707031
253,25.477784543103642,5079,42.223907470703125,57.91203651428223
254,25.566904181241988,5099,41.97654724121094,57.953833770751956
255,25.652790888084304,5119,41.12937545776367,57.94739627838135
256,25.73846178293228,5139,43.422882080078125,57.903601837158206
257,25.829279290636382,5159,42.48458099365234,57.990749549865725
258,25.929816841019523,5179,42.60784149169922,57.999588584899904
259,26.016872207191255,5199,42.97300720214844,58.05478210449219
260,26.10057376894686,5219,43.87319564819336,58.16655082702637
261,26.181947999662825,5239,40.90495300292969,58.26589031219483
262,26.265406598117618,5259,42.36530303955078,58.166340065002444
263,26.34715961549017,5279,42.59998321533203,58.26546649932861
264,26.43116410520342,5299,41.32659149169922,58.237691688537595
265,26.519130030671757,5319,41.71790313720703,58.14341106414795
266,26.603472761379347,5339,42.79096984863281,58.14289112091065
267,26.685828210579025,5359,42.07950210571289,58.1719446182251
268,26.767140796052086,5379,41.82064056396485,58.2560546875
269,26.851055719719994,5399,40.70269775390625,58.24790019989014
270,26.93459448211723,5419,42.26314163208008,58.14144859313965
271,27.01893244418833,5439,42.36571502685547,58.12214527130127
272,27.102111184000968,5459,40.13053131103516,58.13448505401611
273,27.185921401580174,5479,41.387962341308594,58.02773723602295
274,27.269975835151143,5499,42.10529708862305,58.05951709747315
275,27.35354763812489,5519,42.00526428222656,58.190525436401366
276,27.43731720811791,5539,41.67992782592773,58.21043682098389
277,27.521010107795398,5559,42.30780029296875,58.16079273223877
278,27.605955138603846,5579,41.50397109985352,58.106942367553714
279,27.69196224305365,5599,40.73763275146485,58.07113208770752
280,27.775888071523774,5619,41.88640594482422,58.05599536895752
281,27.85619306034512,5639,42.895957946777344,57.9887659072876
282,27.937187538080746,5659,40.382774353027344,57.966316032409665
283,28.02210015926096,5679,43.15547943115234,57.924173736572264
284,28.106131357219486,5699,43.21220397949219,57.93767681121826
285,28.190504910151162,5719,41.728302001953125,58.01398983001709
286,28.274396623571715,5739,42.20989990234375,57.92977504730224
287,28.359359540277058,5759,40.39730072021485,57.98123683929443
288,28.44278067118592,5779,41.98373031616211,57.9144832611084
289,28.52845737291707,5799,42.831729888916016,57.885843658447264
290,28.612554304533536,5819,42.649208068847656,57.92357482910156
291,28.695828886429467,5839,42.118919372558594,57.91052742004395
292,28.780004095898732,5859,42.26548767089844,57.843684387207034
293,28.863332130577827,5879,40.75236511230469,57.94547004699707
294,28.949703269468415,5899,39.485130310058594,57.85672798156738
295,29.033656413157782,5919,41.60703659057617,57.62864227294922
296,29.11702409287294,5939,42.67280960083008,57.59535236358643
297,29.20265099790361,5959,43.38480758666992,57.56123580932617
298,29.28778205871582,5979,42.220176696777344,57.69749355316162
299,30.217693246271875,5999,41.04036712646485,57.720046043395996
300,30.30189733485381,6019,43.230995178222656,57.60308780670166
301,30.38675122221311,6039,43.34495544433594,57.7335126876831
302,30.468670266138183,6059,41.22562026977539,57.67800350189209
303,30.55335051357746,6079,42.88541793823242,57.680627250671385
304,30.637465496526826,6099,41.685943603515625,57.803619384765625
305,30.7205259903272,6119,43.41259765625,57.80254974365234
306,30.801511755784354,6139,41.1806640625,57.943016052246094
307,30.887080507410897,6159,41.73237228393555,57.85673828125
308,30.97157372415066,6179,42.556522369384766,57.87506542205811
309,31.057534836332003,6199,42.07710647583008,57.871599197387695
310,31.140258817540275,6219,42.91015625,57.82413959503174
311,31.22494049568971,6239,43.45578002929688,57.90151386260986
312,31.308075855904157,6259,40.229774475097656,57.935422325134276
313,31.39250691857603,6279,42.52720642089844,57.849380302429196
314,31.47841531780031,6299,44.04684448242188,57.89989128112793
315,31.563388805654313,6319,42.27283477783203,58.04832420349121
316,31.649479356209437,6339,43.35514068603516,58.01539764404297
317,31.732873590654798,6359,40.65965270996094,58.09802398681641
318,31.81625268154674,6379,41.76912689208984,57.9730842590332
319,31.89818216641744,6399,43.37953186035156,57.961609268188475
320,31.98312394016319,6419,40.62249755859375,57.976136207580566
321,32.06536977608999,6439,44.45513916015625,57.93014354705811
322,32.14982809735669,6459,41.17314529418945,58.0861478805542
323,32.235039476686055,6479,40.425575256347656,58.143117904663086
324,32.31867981288168,6499,41.70733642578125,58.10369110107422
325,32.403296904299,6519,40.603271484375,58.18614597320557
326,32.486965886155765,6539,42.90621948242188,58.16648426055908
327,32.57252294778824,6559,41.36582946777344,58.07671184539795
328,32.655480845570565,6579,42.62584686279297,58.07877750396729
329,32.74023567683167,6599,43.02629852294922,58.1474630355835
330,32.82425076709853,6619,41.3626708984375,58.24348125457764
331,32.91012541393439,6639,42.777610778808594,58.16023464202881
332,32.99328892178006,6659,41.95061492919922,58.21810817718506
333,33.077210717466144,6679,41.51698684692383,58.207610321044925
334,33.16031939943632,6699,41.07818603515625,58.17623653411865
335,33.243388338353896,6719,42.93136596679688,58.11163120269775
336,33.327690423660805,6739,41.702613830566406,58.17693195343018
337,33.414412120978035,6759,43.158447265625,58.16991214752197
338,33.49929043776459,6779,41.998626708984375,58.19689388275147
339,33.583368940022254,6799,43.088993072509766,58.10891056060791
340,33.66878706342644,6819,41.54235076904297,58.166617965698244
341,33.752783153123325,6839,41.335052490234375,58.200981521606444
342,33.83724366605282,6859,40.03374481201172,58.15251502990723
343,33.92103802786933,6879,41.214111328125,58.069536209106445
344,34.00516645663314,6899,40.0582389831543,57.97844543457031
345,34.08825134085284,6919,40.99650573730469,57.790725517272946
346,34.17341727323002,6939,44.70166778564453,57.69262866973877
347,34.25732368720902,6959,41.32451629638672,57.84276905059814
348,34.33940898676713,6979,41.25213623046875,57.80079803466797
349,35.20651744041178,6999,41.105934143066406,57.80678749084473
350,35.29060054977735,7019,43.02760314941406,57.644049072265624
351,35.37464564833376,7039,41.6201400756836,57.731914329528806
352,35.459262734386655,7059,42.16057205200195,57.72141704559326
353,35.542414597537785,7079,42.14446258544922,57.71851749420166
354,35.625915213492185,7099,42.37029266357422,57.7283239364624
355,35.71159337513976,7119,41.62535095214844,57.76648864746093
356,35.79564046932591,7139,41.84300994873047,57.77445983886718
357,35.88029350817204,7159,42.61881256103516,57.77040710449218
358,35.96872227165434,7179,43.75829315185547,57.76021060943603
359,36.053747938076654,7199,41.934844970703125,57.908163070678704
360,36.138295592202084,7219,40.855079650878906,57.890942573547356
361,36.22151991698477,7239,42.30438232421875,57.872634315490714
362,36.305172804395355,7259,41.693321228027344,57.77918453216552
363,36.38808537072605,7279,43.035926818847656,57.895567131042476
364,36.47218035168118,7299,43.81263732910156,57.991390991210935
365,36.55451504839791,7319,42.95844268798828,58.0215274810791
366,36.63809654679563,7339,41.69886016845703,58.08476333618164
367,36.721422330935795,7359,42.16393661499024,58.10467338562011
368,36.80633305172125,7379,41.1323471069336,58.193374061584464
369,36.891576152708794,7399,44.36070251464844,58.21756801605225
370,36.97605777641137,7419,41.27029800415039,58.418046379089354
371,37.06059030069245,7439,41.83008575439453,58.41286392211914
372,37.14560777419143,7459,42.218563079833984,58.408074378967285
373,37.229353250861166,7479,41.948333740234375,58.464480590820315
374,37.31438219110171,7499,41.60699844360352,58.49593620300293
375,37.398097078535294,7519,41.46592712402344,58.479902839660646
376,37.482904571692146,7539,41.92406463623047,58.44153537750244
377,37.569590206742284,7559,42.8227424621582,58.340843963623044
378,37.65289011981752,7579,40.79924392700195,58.49462490081787
379,37.73795902027024,7599,42.27925491333008,58.368205070495605
380,37.82331358770529,7619,41.22124481201172,58.37076072692871
381,37.90650215175417,7639,44.173377990722656,58.32252368927002
382,37.99110727793641,7659,39.36566925048828,58.559898948669435
383,38.07547429819902,7679,41.11944961547852,58.48958072662354
384,38.16209105041292,7699,43.20990753173828,58.49803504943848
385,38.24602473033799,7719,41.6937255859375,58.6474967956543
386,38.32950911713971,7739,41.3006591796875,58.572636413574216
387,38.41346993578805,7759,40.389923095703125,58.62111320495605
388,38.49883606533209,7779,40.648468017578125,58.62836380004883
389,38.582690617640814,7799,40.35113525390625,58.585686111450194
390,38.668360638618466,7819,41.37394714355469,58.538418006896975
391,38.75266238503986,7839,41.92587661743164,58.524814414978025
392,38.83755736834473,7859,41.09043884277344,58.52736415863037
393,38.920563242236774,7879,41.31922149658203,58.41857204437256
394,39.003296198712455,7899,41.92766571044922,58.38754444122314
395,39.089164959987,7919,42.2332763671875,58.46013355255127
396,39.17434253911177,7939,43.93789291381836,58.57308769226074
397,39.25867590983709,7959,39.74712371826172,58.654876136779784
398,39.34130810088582,7979,43.32764053344727,58.558003425598145
399,40.226453197929594,7999,42.22814178466797,58.58116474151611
400,40.30931639691194,8019,42.18598556518555,58.55955467224121
401,40.39284963217047,8039,39.425872802734375,58.51063404083252
402,40.479598204228616,8059,40.77203369140625,58.38776111602783
403,40.56534459491571,8079,40.95036315917969,58.35851554870605
404,40.648985379272034,8099,40.22067260742188,58.320946502685544
405,40.73092011219925,8119,43.19093322753906,58.18414497375488
406,40.81239458733135,8139,40.33112335205078,58.20739059448242
407,40.89414221743743,8159,40.244911193847656,58.07905807495117
408,40.976562994652326,8179,41.50202178955078,58.08494758605957
409,41.05822904957665,8199,41.2964973449707,58.16985168457031
410,41.14070172468821,8219,41.6460189819336,58.11897449493408
411,41.222196703950566,8239,41.874881744384766,58.070157814025876
412,41.304101882709396,8259,43.26628112792969,58.12957973480225
413,41.38692288690143,8279,41.93977355957031,58.16717739105225
414,41.46800512658225,8299,40.47588348388672,58.123003768920896
415,41.55009522596995,8319,39.97419357299805,58.0593318939209
416,41.63351493769222,8339,42.3021240234375,57.968581962585446
417,41.71528410043982,8359,41.68457794189453,58.00079116821289
418,41.79775534490744,8379,42.86441421508789,58.00477523803711
419,41.880509976413514,8399,42.660343170166016,58.04109859466553
420,41.964984859757955,8419,43.164398193359375,58.06458625793457
421,42.047339843246675,8439,41.883331298828125,58.19070892333984
422,42.13182625108295,8459,41.3569450378418,58.23284683227539
423,42.21623898367087,8479,41.70174407958984,58.21948947906494
424,42.30071863677767,8499,42.95670318603516,58.189426231384275
425,42.38518044716782,8519,42.72602081298828,58.24993534088135
426,42.46879546549585,8539,42.89777374267578,58.282377052307126
427,42.55073094083203,8559,40.12712097167969,58.39226589202881
428,42.63265944302082,8579,39.80393981933594,58.363723564147946
429,42.714546550247405,8599,42.31404113769531,58.21488628387451
430,42.79611735622088,8619,42.622352600097656,58.30783977508545
431,42.878163118892246,8639,40.68644332885742,58.25413341522217
432,42.960614358186724,8659,42.51432800292969,58.30519485473633
433,43.04305306235949,8679,42.82324600219727,58.29453468322754
434,43.124680409299,8699,41.74932098388672,58.35450191497803
435,43.2057591057486,8719,41.78919219970703,58.372659873962405
436,43.286868659522796,8739,41.65793991088867,58.3415506362915
437,43.36956018315421,8759,41.60489654541016,58.38876533508301
438,43.45277817308903,8779,42.13794708251953,58.39841499328613
439,43.53731124295129,8799,42.19058990478516,58.41976470947266
440,43.62168913841248,8819,40.64194488525391,58.413385200500485
441,43.704349109464225,8839,41.04057312011719,58.316600227355956
442,43.78747105797132,8859,41.62409210205078,58.14426937103271
443,43.86978239072694,8879,42.303009033203125,58.15470104217529
444,43.95223748505116,8899,41.74652099609375,58.09986591339111
445,44.03704146544138,8919,42.077186584472656,58.09693508148193
446,44.11883735987875,8939,40.69999694824219,58.1697057723999
447,44.200634155670805,8959,40.69796752929688,58.17367382049561
448,44.28427798449993,8979,42.78068542480469,58.18937931060791
449,45.12896463473638,8999,40.45497131347656,58.20829830169678
450,45.21279347439607,9019,43.69647979736328,58.1787826538086
451,45.2936905926466,9039,39.66521453857422,58.22149429321289
452,45.37587820622656,9059,42.72753143310547,58.103606414794925
453,45.46088328679403,9079,41.6239013671875,58.08677787780762
454,45.544882864024906,9099,41.38616180419922,58.133463287353514
455,45.62800166686376,9119,42.411376953125,58.161600494384764
456,45.71020371456941,9139,40.713645935058594,58.215790557861325
457,45.79311729874876,9159,41.411903381347656,58.13366050720215
458,45.87579331755638,9179,41.71095275878906,58.17077293395996
459,45.95926129718622,9199,42.31818008422852,58.175276374816896
460,46.04194115128782,9219,42.57764434814453,58.18137474060059
461,46.12416316847006,9239,44.48719024658203,58.27598266601562
462,46.20651631242699,9259,41.41545867919922,58.357158470153806
463,46.292043829361596,9279,43.39971160888672,58.280923461914064
464,46.37453977253702,9299,41.805137634277344,58.378228187561035
465,46.457152346836196,9319,40.62177276611328,58.41060466766358
466,46.53998435431057,9339,40.620635986328125,58.39383754730225
467,46.62300700419479,9359,40.38385772705078,58.24606094360352
468,46.70687151571115,9379,42.402305603027344,58.19391784667969
469,46.79050842742125,9399,41.04528427124024,58.25196075439453
470,46.8733614919583,9419,42.842247009277344,58.230413627624515
471,46.95629603140884,9439,42.0229721069336,58.302784538269044
472,47.03966979218854,9459,43.06410217285156,58.288069343566896
473,47.12341461479664,9479,40.69019317626953,58.36043853759766
474,47.21131262050734,9499,40.82341766357422,58.329649925231934
475,49.12888784633743,9519,41.32757568359375,58.35723361968994
476,49.21452105946011,9539,42.35624694824219,58.319786643981935
477,49.295773993863,9559,40.669654846191406,58.34428672790527
478,49.3854627222485,9579,41.62088394165039,58.26339416503906
479,49.47079250567489,9599,42.19621276855469,58.355143547058105
480,49.55749597542816,9619,40.68548583984375,58.39155902862549
481,49.639285395410326,9639,42.86367416381836,58.34298244275545
482,49.72132852209939,9659,42.94015884399414,58.41001892089844
483,49.80588229815165,9679,41.45361709594727,58.48944114236271
484,49.891353768640094,9699,41.15760803222656,58.48588228225708
485,49.97433946026696,9719,40.95711517333984,58.46211496988932
486,50.05654273304674,9739,43.576168060302734,58.420631408691406
487,50.14103285802735,9759,41.426719665527344,58.5742313678448
488,50.22420718901687,9779,41.24144744873047,58.574310620625816
489,50.306197833948666,9799,41.47622680664063,58.55756135420366
490,50.38639545341333,9819,41.39482879638672,58.56094017028809
491,50.47197902096642,9839,42.31727600097656,58.55602561102974
492,50.55847343285878,9859,41.61671829223633,58.665188312530525
493,50.63935071819358,9879,41.305965423583984,58.70546068464007
494,50.719713126884564,9899,40.27174377441406,58.70736503601075
495,50.80244250350528,9919,42.07651519775391,58.50318679809571
496,50.885318422648645,9939,41.86624526977539,58.64811229705812
497,50.96464077393214,9959,42.287506103515625,58.81956481933596
498,51.04505944636133,9979,39.78589630126953,59.37310028076175
499,51.93673902730147,9999,41.46790313720703,58.53209686279302


==> figures/loss_curves/train_pq_less_smoothed.csv <==
,Wall time,Step,Value,Smoothed Value
0,0.0,19,0.5438541769981384,54.53198254108429
1,0.08583270702097151,39,0.5361260175704956,54.54084575176239
2,0.17085218204392327,59,0.5621024966239929,54.57166016101838
3,0.2570065320862664,79,0.5433306694030762,54.44357097148895
4,0.3447089972760942,99,0.5321111083030701,54.50924366712571
5,0.4310056094990836,119,0.5521074533462524,54.60486203432083
6,0.5177531557612949,139,0.531233549118042,54.650597274303436
7,0.6056986738575829,159,0.5391300916671753,54.863254427909844
8,0.6937562067641152,179,0.5465266704559326,54.8852053284645
9,0.7813951816161474,199,0.5475254058837891,54.90596890449524
10,0.8690069819158978,219,0.5555015206336975,54.987767040729516
11,0.9561775634686153,239,0.5204775929450989,55.01156985759735
12,1.0419097029500537,259,0.527309775352478,55.13633191585541
13,1.131284131473965,279,0.5515046119689941,55.19212156534194
14,1.2177752153078716,299,0.5498142242431641,55.06693750619889
15,1.3044882155126996,319,0.5650913715362549,55.09056866168975
16,1.3911475608083936,339,0.5650858283042908,55.02203196287155
17,1.4786449746290842,359,0.5486511588096619,54.81020450592041
18,1.5624859686030281,379,0.5492084622383118,54.8182675242424
19,1.6490993250078625,399,0.5397043228149414,54.68354493379592
20,1.732925958832105,419,0.5456268191337585,54.677919745445244
21,1.8216107626093758,439,0.5422888994216919,54.68733608722687
22,1.9098079211182064,459,0.5364846587181091,54.73913073539733
23,2.005150307549371,479,0.556465208530426,54.8782816529274
24,2.096831693980429,499,0.551234781742096,54.87249076366425
25,2.1928568235370847,519,0.5612545013427734,54.91773784160614
26,2.28594556219048,539,0.573764979839325,54.91218745708466
27,2.3749817501174078,559,0.5435202717781067,54.69586580991746
28,2.4924714331494435,579,0.5506793856620789,54.67950254678726
29,2.5847538571887547,599,0.5638850331306458,54.69125956296921
30,2.674638190004561,619,0.5602620840072632,54.551997482776635
31,2.765642879737748,639,0.5454300045967102,54.5965239405632
32,2.8708994577328366,659,0.5384677052497864,54.600318968296044
33,2.958918791214625,679,0.5264678001403809,54.58548069000244
34,3.0545465587245095,699,0.5545404553413391,54.73283231258392
35,3.151853300333023,719,0.5513840317726135,54.64467167854309
36,3.254044133954578,739,0.5227203369140625,54.574032723903656
37,3.3610955486032696,759,0.5502637624740601,54.529623091220856
38,3.4596003915203943,779,0.5222639441490173,54.43340122699738
39,3.5544500139686797,799,0.5385792851448059,54.51085805892944
40,3.6442635205056932,819,0.5475100874900818,54.534222483634956
41,3.731925298637814,839,0.5526478290557861,54.56794470548629
42,3.8179774251911374,859,0.5643148422241211,54.5765346288681
43,3.904129760331578,879,0.5553070306777954,54.45430487394333
44,3.9920870207415686,899,0.5602841973304749,54.34558272361756
45,4.077663805352317,919,0.5601444244384766,54.26504135131835
46,4.162961531943745,939,0.5305006504058838,54.199369847774506
47,4.247182915144497,959,0.5402476191520691,54.266729652881615
48,4.334704806142383,979,0.553030788898468,54.36482787132263
49,5.23452807035711,999,0.5360326170921326,54.24379289150239
50,5.320612964100308,1019,0.5691673755645752,54.302576482296
51,5.407400487595134,1039,0.54618901014328,54.17693495750427
52,5.498528118530909,1059,0.5355000495910645,54.1633528470993
53,5.584224199586444,1079,0.5559381246566772,54.159991443157196
54,5.670487437446912,1099,0.5369083285331726,54.15181517601013
55,5.761235448519389,1119,0.5372562408447266,54.19923186302184
56,5.853759050369263,1139,0.5138384103775024,54.235513508319855
57,5.938777286741469,1159,0.531019389629364,54.389555752277374
58,6.023104730645816,1179,0.5377553105354309,54.47864055633544
59,6.111565268834432,1199,0.543252170085907,54.47276085615158
60,6.19629200802909,1219,0.5542545318603516,54.49940800666809
61,6.281240780221092,1239,0.5543658137321472,54.481489062309265
62,6.369101950393783,1259,0.5398688912391663,54.48050141334534
63,6.45651008910603,1279,0.5335626006126404,54.427270889282234
64,6.544766776959102,1299,0.544175922870636,54.47535455226898
65,6.628006323443519,1319,0.5470101237297058,54.53643411397934
66,6.7160079648097355,1339,0.5439726114273071,54.52069252729416
67,6.8006866215335,1359,0.559867262840271,54.49519336223603
68,6.887360023392572,1379,0.5288237929344177,54.34986740350723
69,6.975051915976736,1399,0.5477893352508545,54.40988838672638
70,7.058659454915259,1419,0.5440390706062317,54.28977876901626
71,7.143238841229015,1439,0.5434725880622864,54.35700207948685
72,7.228563448720508,1459,0.5348277688026428,54.324807822704315
73,7.314339871671464,1479,0.5543028712272644,54.46927309036255
74,7.3996077946159575,1499,0.5463916659355164,54.47065621614456
75,7.484277588261499,1519,0.5445125699043274,54.55271899700165
76,7.569242874913745,1539,0.5446468591690063,54.584069848060615
77,7.656847878164715,1559,0.548836350440979,54.60686534643173
78,7.7455927120314705,1579,0.5365793704986572,54.50291723012924
79,7.832883178724183,1599,0.548581600189209,54.57884401082993
80,7.923851685325305,1619,0.5506707429885864,54.623353481292725
81,8.009029446906514,1639,0.5541682839393616,54.5841071009636
82,8.098599881529807,1659,0.5292227864265442,54.60350543260575
83,8.190062100556162,1679,0.5431793332099915,54.721474945545204
84,8.273205358849632,1699,0.5563918352127075,54.79446172714233
85,8.364039852619172,1719,0.5438618063926697,54.721004962921135
86,8.448414034446081,1739,0.5388727784156799,54.73783761262894
87,8.539307873977554,1759,0.5308020710945129,54.74589228630066
88,8.625734651618533,1779,0.5408279895782471,54.860221445560455
89,8.715503665804864,1799,0.5237674117088318,54.86087530851365
90,8.804151507284907,1819,0.5574837327003479,55.00591903924942
91,8.890584063198832,1839,0.53703373670578,54.9270024895668
92,8.975484074023035,1859,0.5637208223342896,54.96384769678115
93,9.062196865611606,1879,0.554579496383667,54.817041456699364
94,9.143902886973487,1899,0.5628042221069336,54.74656641483306
95,9.225107242531246,1919,0.5507827401161194,54.63852703571319
96,9.3052535957098,1939,0.5492059588432312,54.57933336496353
97,9.386560212175052,1959,0.528046727180481,54.46564346551895
98,9.467464478280808,1979,0.551764726638794,54.55499589443207
99,10.312318792409368,1999,0.5574834942817688,54.481833875179284
100,10.39431415339311,2019,0.54282146692276,54.48553085327148
101,10.476988561285866,2039,0.5580479502677917,54.52565759420395
102,10.55768507440885,2059,0.5528166890144348,54.51190412044525
103,10.637197824517886,2079,0.557776689529419,54.46206152439117
104,10.715941822859977,2099,0.5417004823684692,54.33999180793763
105,10.796641596357027,2119,0.5472283363342285,54.34358686208724
106,10.876760707100232,2139,0.5404837131500244,54.34940308332443
107,10.956131056216028,2159,0.5536679029464722,54.40781354904175
108,11.035070078108046,2179,0.5409587621688843,54.38081920146942
109,11.115455265574985,2199,0.5527761578559875,54.38800394535065
110,11.196128788259294,2219,0.5417004227638245,54.290682673454285
111,11.276930908229616,2239,0.5444027781486511,54.41289722919465
112,11.356904458006223,2259,0.5343595743179321,54.39105033874512
113,11.436198607352045,2279,0.5404844880104065,54.5515239238739
114,11.516511632468966,2299,0.541196346282959,54.53885316848754
115,11.59502922170692,2319,0.5389440059661865,54.490770101547234
116,11.675697962111897,2339,0.5264679789543152,54.560111165046685
117,11.75711491273509,2359,0.5459172129631042,54.66976642608643
118,11.835777850283517,2379,0.5371323227882385,54.65487778186798
119,11.914981206589275,2399,0.5582228899002075,54.63428914546966
120,11.994116706781917,2419,0.5508468151092529,54.57726866006851
121,12.074362295468648,2439,0.5552972555160522,54.5801505446434
122,12.153573811650276,2459,0.5428481698036194,54.552296102046974
123,12.234298173917665,2479,0.5333627462387085,54.574812948703766
124,12.313386780752076,2499,0.5424194931983948,54.60611671209335
125,12.39271716164218,2519,0.548391580581665,54.648299217224114
126,12.471493834853172,2539,0.5521658062934875,54.591330587863915
127,12.550429066353374,2559,0.5482690334320068,54.59219306707382
128,12.631261515617371,2579,0.5423957109451294,54.65906441211701
129,12.711266193257439,2599,0.5333119034767151,54.73797380924225
130,12.792067329684894,2619,0.5661433339118958,54.75553274154663
131,12.872064610057407,2639,0.5400334000587463,54.53606963157653
132,12.951552521387736,2659,0.566454291343689,54.70110952854157
133,13.033615977432992,2679,0.537950336933136,54.48670983314514
134,13.114481395284335,2699,0.5315797328948975,54.5217290520668
135,13.195347042613559,2719,0.5528122186660767,54.541382789611816
136,13.274032000170815,2739,0.548399031162262,54.374582767486565
137,13.353439501325289,2759,0.5429394841194153,54.333045780658715
138,13.43300635880894,2779,0.5330145955085754,54.25626993179321
139,13.514683089918561,2799,0.5468187928199768,54.230529963970184
140,13.59820616973771,2819,0.551423192024231,54.25603657960891
141,13.684289903640748,2839,0.5497263669967651,54.22498881816864
142,13.766071213417582,2859,0.5473515391349792,54.15137022733688
143,13.849464755190743,2879,0.539623498916626,54.17087942361831
144,13.930825862089792,2899,0.5508559942245483,54.07833248376846
145,14.015836446947521,2919,0.5369978547096252,54.02928501367569
146,14.09896496825748,2939,0.5523383021354675,54.134657084941864
147,14.180984518064394,2959,0.5616433024406433,54.11648184061051
148,14.263486120171017,2979,0.5581775903701782,54.099221229553216
149,15.103900153040886,2999,0.5368236899375916,54.081931412219994
150,15.185976992448172,3019,0.5222507119178772,54.02936279773712
151,15.268307875990867,3039,0.5730413794517517,54.20605421066285
152,15.35304225842158,3059,0.5235743522644043,54.083356857299805
153,15.437434247202344,3079,0.5449541807174683,54.114926755428314
154,15.519211513532532,3099,0.5355104804039001,54.131993353366845
155,15.602948355277379,3119,0.5194522142410278,54.266035854816444
156,15.686085770924887,3139,0.5400916337966919,54.303690493106835
157,15.769047952095667,3159,0.5275843143463135,54.33403432369233
158,15.850876640147632,3179,0.5278666019439697,54.337064623832696
159,15.934020808339119,3199,0.5519201159477234,54.5158714056015
160,16.01864006314013,3219,0.5452136397361755,54.48688566684723
161,16.104708386063574,3239,0.5350026488304138,54.50787216424941
162,16.20314098192586,3259,0.5512533783912659,54.61031585931778
163,16.303659174111154,3279,0.5211141109466553,54.58160042762756
164,16.393006954855387,3299,0.5410465002059937,54.73847836256027
165,16.478984940449397,3319,0.5580722689628601,54.718610644340515
166,16.5708008209202,3339,0.5487032532691956,54.596857726573944
167,16.654542468388875,3359,0.558191180229187,54.588287472724915
168,16.736230461994808,3379,0.5547196269035339,54.576420187950134
169,16.81825643261274,3399,0.5263099670410156,54.4482660293579
170,16.899741063449117,3419,0.5575889945030212,54.561635851860046
171,16.986551864412096,3439,0.5485019087791443,54.52635049819946
172,17.069487114548682,3459,0.5298883318901062,54.539284110069275
173,17.152083413534694,3479,0.5483675003051758,54.54885333776473
174,17.257756914893786,3499,0.5623189806938171,54.50772285461426
175,17.341925295392674,3519,0.5269831418991089,54.38819050788879
176,17.424876979721915,3539,0.5461603999137878,54.52139705419541
177,17.53133818315135,3559,0.5281903743743896,54.45889741182327
178,17.61818926486704,3579,0.5636279582977295,54.48056638240815
179,17.702259962028926,3599,0.5461229681968689,54.32134658098221
180,17.78742517961396,3619,0.5494109392166138,54.327839612960815
181,17.874809010691113,3639,0.5554913878440857,54.2754203081131
182,17.955558719502555,3659,0.5455102920532227,54.17466342449189
183,18.03981428457631,3679,0.552489697933197,54.163410067558296
184,18.1215391559071,3699,0.5370729565620422,53.966502249240875
185,18.207060926424134,3719,0.5337216854095459,54.011420607566826
186,18.293506384889284,3739,0.5469892024993896,54.10668969154357
187,18.378539857731926,3759,0.555817723274231,54.10702794790267
188,18.460828981134625,3779,0.5290887951850891,54.09269303083419
189,18.544323249194356,3799,0.5489839315414429,54.16996479034424
190,18.626458377043406,3819,0.5505319237709045,54.128606021404266
191,18.709199813008308,3839,0.5510886311531067,54.27304178476333
192,18.793782349030177,3859,0.5318021774291992,54.123061299324036
193,18.87675210244126,3879,0.5401414036750793,54.35047596693039
194,18.958803580469556,3899,0.5384125113487244,54.44368928670883
195,19.040205086138513,3919,0.5536244511604309,54.51349139213561
196,19.123110438254145,3939,0.5336604714393616,54.52154666185379
197,19.20587870558103,3959,0.5325241684913635,54.46011662483215
198,19.287813313007355,3979,0.5317839980125427,54.59408700466156
199,20.189672725862927,3999,0.5474215745925903,54.66143608093261
200,20.270483763284155,4019,0.5389270782470703,54.692259728908546
201,20.35356231444412,4039,0.5353400111198425,54.706930220127106
202,20.43699882003996,4059,0.5432596206665039,54.682940542697914
203,20.521760230527985,4079,0.5131081342697144,54.695883989334106
204,20.60333791759279,4099,0.5460566282272339,54.98546600341797
205,20.686712493101755,4119,0.552775502204895,54.943974912166595
206,20.770272888210084,4139,0.5470568537712097,54.88285332918167
207,20.856342803637187,4159,0.5529507398605347,54.886704981327064
208,20.940196536779403,4179,0.5445431470870972,54.926056265830994
209,21.022263161937396,4199,0.5407121777534485,54.887782633304596
210,21.102738745477463,4219,0.5794190764427185,54.886414706707
211,21.18587485657798,4239,0.5210925340652466,54.80492889881135
212,21.268788547913232,4259,0.57728511095047,54.9268153309822
213,21.35049299856027,4279,0.5587840676307678,54.80046063661575
214,21.433320548468167,4299,0.552372932434082,54.77200120687484
215,21.515983820094004,4319,0.5552355051040649,54.84791070222854
216,21.600598404341273,4339,0.5213744640350342,54.861769676208496
217,21.687842845320702,4359,0.5593182444572449,55.05600929260254
218,21.770590971443387,4379,0.5452538132667542,55.03416240215302
219,21.851540792451964,4399,0.5535863041877747,54.96466904878616
220,21.93382947206497,4419,0.5418611764907837,54.920268058776855
221,22.01807364801566,4439,0.5305420756340027,54.971099495887756
222,22.101399016777673,4459,0.5458483099937439,55.07690668106079
223,22.18859329574638,4479,0.5710245370864868,55.09782284498215
224,22.27225773142444,4499,0.5377584099769592,55.01570224761962
225,22.353850772976877,4519,0.5405511856079102,54.95949864387513
226,22.4370822770728,4539,0.5478271842002869,55.06693780422211
227,22.522535542911953,4559,0.560820996761322,55.00900477170945
228,22.604947801166112,4579,0.5368884205818176,54.99625980854035
229,22.68848919365141,4599,0.5404385924339294,55.08903205394745
230,22.774003925588396,4619,0.5631219148635864,55.1408588886261
231,22.858755246334606,4639,0.5454698204994202,54.96704608201981
232,22.946148979531394,4659,0.552014172077179,54.873806834220886
233,23.02964032338725,4679,0.5530921816825867,54.93469268083573
234,23.114317161970668,4699,0.5675548315048218,54.93323266506195
235,23.199918428858123,4719,0.5580072999000549,54.82763588428497
236,23.28488890502188,4739,0.5602223873138428,54.801640808582306
237,23.366980976263683,4759,0.5549488663673401,54.64573830366135
238,23.452149604558944,4779,0.5313551425933838,54.6285817027092
239,23.5354730770323,4799,0.5447061061859131,54.625486135482795
240,23.61959412932396,4819,0.5520274639129639,54.67168390750885
241,23.706752595504124,4839,0.5517035126686096,54.64354604482651
242,23.79053980820709,4859,0.5500315427780151,54.70724940299988
243,23.874638972083726,4879,0.5546004176139832,54.65514361858368
244,23.957001714772648,4899,0.5265176892280579,54.557793736457825
245,24.040941482053864,4919,0.5620390176773071,54.72363948822021
246,24.12419141372045,4939,0.5362405776977539,54.613690972328186
247,24.206220641533534,4959,0.5582720041275024,54.607538282871246
248,24.289968719085056,4979,0.5554428696632385,54.551298916339874
249,25.142742465204662,4999,0.5508039593696594,54.543717503547676
250,25.22457101550367,5019,0.5283593535423279,54.575789272785194
251,25.308850099907982,5039,0.5268219709396362,54.688993990421295
252,25.394540348052978,5059,0.5641913414001465,54.77289527654647
253,25.477814676562947,5079,0.552800178527832,54.800941944122314
254,25.566912638611264,5099,0.5464354753494263,54.87285017967224
255,25.65282054828273,5119,0.5528082847595215,54.8569205403328
256,25.738490975499154,5139,0.5290418863296509,54.86627280712128
257,25.82295243329472,5159,0.5515175461769104,54.96789425611496
258,25.929846384326616,5179,0.5307360291481018,54.92821127176285
259,26.01690067940288,5199,0.5539456605911255,55.10343700647354
260,26.100604928334555,5219,0.5463998913764954,55.09440451860428
261,26.181977921923,5239,0.5644441843032837,55.1342436671257
262,26.265437156558036,5259,0.5396103858947754,55.014677941799164
263,26.347191757559777,5279,0.5351304411888123,55.15725016593933
264,26.431192024813758,5299,0.5596868395805359,55.137282907962806
265,26.519159088863265,5319,0.5400493144989014,55.031580328941345
266,26.603502394888135,5339,0.535010039806366,55.02002865076066
267,26.68585894803206,5359,0.547024130821228,55.134115517139435
268,26.7671700141165,5379,0.5539265871047974,55.28459936380386
269,26.85108522997962,5399,0.5572183132171631,55.25632083415986
270,26.934625113540225,5419,0.5510002970695496,55.141931772232056
271,27.018961514366996,5439,0.5436022281646729,55.07428377866746
272,27.102143041888873,5459,0.5698006749153137,55.09488433599472
273,27.185954526729056,5479,0.5671818256378174,55.01767188310623
274,27.270007198386722,5499,0.5432495474815369,55.01219660043717
275,27.3535755554835,5519,0.554678738117218,55.21237164735794
276,27.437348230216237,5539,0.5493661761283875,55.21193504333496
277,27.521038834320173,5559,0.543580949306488,55.23571312427521
278,27.60598515742355,5579,0.5657811760902405,55.12254714965821
279,27.691991651323107,5599,0.552139163017273,54.97916072607041
280,27.775919899874264,5619,0.55436772108078,55.0560137629509
281,27.85622574408849,5639,0.5405310392379761,54.954877495765686
282,27.937212025059594,5659,0.5681248307228088,54.87849563360214
283,28.02213188767433,5679,0.5311369895935059,54.84277486801148
284,28.106162535415756,5699,0.5385463237762451,54.86761212348939
285,28.190535894831022,5719,0.5377389788627625,54.99057084321976
286,28.274427486989232,5739,0.5578274130821228,55.02641439437866
287,28.359387653668723,5759,0.5771209001541138,55.0239959359169
288,28.44281177043915,5779,0.5482708811759949,54.94442641735077
289,28.528486106329495,5799,0.534340500831604,54.921022355556495
290,28.61258453163836,5819,0.5374706983566284,54.93582934141159
291,28.69585824761126,5839,0.547722339630127,55.03058165311814
292,28.780037012033993,5859,0.554358184337616,54.95630085468293
293,28.863361342549325,5879,0.5660867691040039,55.104294121265404
294,28.949733300473955,5899,0.5832845568656921,55.006979703903205
295,29.033687548571162,5919,0.5545914173126221,54.726284444332116
296,29.11705467376444,5939,0.5541217923164368,54.70668584108353
297,29.20268254511886,5959,0.5209477543830872,54.60481524467469
298,29.287811946140394,5979,0.5371038913726807,54.76892411708831
299,30.217719774974718,5999,0.5675097703933716,54.8353624343872
300,30.30192705127928,6019,0.5341404676437378,54.669569730758674
301,30.3867807536655,6039,0.5252546668052673,54.73121464252472
302,30.468696801596217,6059,0.5609806776046753,54.64567214250564
303,30.553379409975477,6079,0.5361044406890869,54.59876209497452
304,30.637495674888292,6099,0.5631380677223206,54.68854159116745
305,30.720550597111384,6119,0.5449076890945435,54.673438966274254
306,30.801542612512907,6139,0.5573437213897705,54.74024236202239
307,30.887110864784983,6159,0.5612069964408875,54.70267295837402
308,30.971603980263072,6179,0.5435900688171387,54.73503947257996
309,31.057565752797657,6199,0.5373018980026245,54.754753708839424
310,31.140288916892477,6219,0.556421160697937,54.79261428117752
311,31.224971215195126,6239,0.5328661799430847,54.78490412235259
312,31.308105480207338,6259,0.5839568376541138,54.79377120733261
313,31.392536000212033,6279,0.5466238856315613,54.640260338783264
314,31.47844680481487,6299,0.527145504951477,54.71745252609252
315,31.56341875778304,6319,0.5506716966629028,54.84497457742691
316,31.649511591659653,6339,0.533747673034668,54.801583886146545
317,31.732897369795374,6359,0.5537695288658142,54.86577868461608
318,31.816285304890737,6379,0.5503915548324585,54.73331660032272
319,31.898212042649586,6399,0.5343512296676636,54.7159343957901
320,31.983155130081705,6419,0.5464694499969482,54.67527449131012
321,32.06540125608444,6439,0.5081461668014526,54.72264677286148
322,32.14985944489638,6459,0.5515986680984497,54.91748094558716
323,32.23506908886962,6479,0.5540603399276733,55.033182799816124
324,32.31871144910654,6499,0.5601175427436829,55.01282840967179
325,32.40332788977358,6519,0.5582683682441711,55.03625243902206
326,32.48699591722753,6539,0.5498298406600952,55.06083518266678
327,32.572552235325176,6559,0.567680299282074,54.92181837558746
328,32.65551167090734,6579,0.5475329160690308,54.867803156375885
329,32.74026938166883,6599,0.5448740124702454,54.94167834520341
330,32.82428102625741,6619,0.5548791289329529,55.02387076616287
331,32.91015663444996,6639,0.5346395969390869,54.921917915344245
332,32.99332128783067,6659,0.5532546639442444,54.9986407160759
333,33.07724059800307,6679,0.5620623230934143,54.92222279310226
334,33.16035013503498,6699,0.5526499152183533,54.846463203430176
335,33.24341915137238,6719,0.5419935584068298,54.75904822349549
336,33.32772145092488,6739,0.5465866327285767,54.76489961147308
337,33.41444344037109,6759,0.5272771120071411,54.74304109811783
338,33.49931992100345,6779,0.5469151139259338,54.831139743328094
339,33.583395740389825,6799,0.5262192487716675,54.741046726703644
340,33.66881776041455,6819,0.5559439063072205,54.88486588001251
341,33.75281277484364,6839,0.5471130013465881,54.90934491157532
342,33.837272272374896,6859,0.5747390389442444,54.91646468639374
343,33.921068836847944,6879,0.5499894618988037,54.84088063240051
344,34.00519681519932,6899,0.564802348613739,54.742443263530724
345,34.088282506068545,6919,0.563184916973114,54.60631668567657
346,34.17344717376762,6939,0.5220264792442322,54.5349395275116
347,34.257354119817414,6959,0.5568772554397583,54.68321770429612
348,34.339440679815084,6979,0.5623079538345337,54.62002992630005
349,35.20654714716805,6999,0.5613124966621399,54.62109625339509
350,35.29063152988752,7019,0.5344885587692261,54.43668007850647
351,35.37467774000433,7039,0.5499841570854187,54.508698880672455
352,35.4592930517594,7059,0.5379710793495178,54.621749818325036
353,35.54244638118479,7079,0.5469104051589966,54.63217675685883
354,35.625945285095106,7099,0.5351669192314148,54.72661525011062
355,35.71162405000793,7119,0.5431638360023499,54.806991219520576
356,35.79567286484771,7139,0.5422149300575256,54.87431138753891
357,35.88032550685936,7159,0.5448968410491943,54.989970326423645
358,35.96875225391653,7179,0.5288965106010437,54.938555061817176
359,36.053779454959766,7199,0.5549830794334412,55.0978684425354
360,36.13832564930121,7219,0.5608397126197815,55.088620483875275
361,36.22154936922921,7239,0.5485369563102722,55.019701421260834
362,36.30520363257991,7259,0.5596222281455994,54.98853206634522
363,36.38811459388998,7279,0.5303019881248474,55.07617712020873
364,36.472211431463556,7299,0.5375770330429077,55.211177170276635
365,36.554544168843165,7319,0.5489094853401184,55.224644243717194
366,36.63812621573607,7339,0.5516821146011353,55.25773793458939
367,36.72145352946387,7359,0.5442396998405457,55.32355755567551
368,36.80636335002051,7379,0.56252121925354,55.490151047706604
369,36.891606509486834,7399,0.5244292616844177,55.50466537475586
370,36.976087599131795,7419,0.5488923192024231,55.67013442516326
371,37.06062052634027,7439,0.5725943446159363,55.6625097990036
372,37.145638300975165,7459,0.5400564670562744,55.52861720323563
373,37.22938409268856,7479,0.5657981038093567,55.603589713573456
374,37.314410191840594,7499,0.5512421131134033,55.54351806640625
375,37.39812581744459,7519,0.5566278696060181,55.53233563899994
376,37.48293639454577,7539,0.5653467178344727,55.46266913414002
377,37.56962005111906,7559,0.5346137881278992,55.254625082016
378,37.65291877110799,7579,0.5607591867446899,55.415089726448066
379,37.737989450560676,7599,0.553133487701416,55.303576290607445
380,37.82334552586079,7619,0.5470559000968933,55.283614099025726
381,37.90653172572454,7639,0.5423030853271484,55.358974039554596
382,37.99113460567263,7659,0.5771512389183044,55.52693337202073
383,38.07550423794323,7679,0.5573019981384277,55.40921092033386
384,38.16212149547206,7699,0.5402704477310181,55.46366244554519
385,38.246053060558104,7719,0.5555282235145569,55.607296228408806
386,38.32953842798869,7739,0.5648460388183594,55.48086792230607
387,38.4134995696942,7759,0.5775583982467651,55.45239865779876
388,38.49886607527733,7779,0.5654240846633911,55.40085762739182
389,38.58271861394246,7799,0.5575230717658997,55.33362805843354
390,38.668391211695145,7819,0.5473673939704895,55.29172658920288
391,38.752690035833254,7839,0.5458158254623413,55.29781997203826
392,38.83758636527591,7859,0.5550509691238403,55.30249238014221
393,38.92059314131737,7879,0.5537837743759155,55.21051526069641
394,39.00331995520327,7899,0.5490056276321411,55.181197822093964
395,39.089195826980806,7919,0.5426945686340332,55.224867463111885
396,39.174371399879455,7939,0.523737907409668,55.350815057754524
397,39.25870599872536,7959,0.5667067170143127,55.48448771238327
398,39.341337751812404,7979,0.5384564995765686,55.32452136278152
399,40.22648028128677,7999,0.5491410493850708,55.33255845308304
400,40.30933430128627,8019,0.5621278882026672,55.26493608951568
401,40.39281196335951,8039,0.5758949518203735,55.07086902856827
402,40.47962404972977,8059,0.5536067485809326,54.96460974216462
403,40.56536793265078,8079,0.5681923031806946,54.997580051422126
404,40.649008285005884,8099,0.5689972043037415,54.890205562114716
405,40.73094452228811,8119,0.5302425622940063,54.672904908657074
406,40.812421850429644,8139,0.5591521859169006,54.73869770765305
407,40.894167297018896,8159,0.5672501921653748,54.73450988531112
408,40.97658121930228,8179,0.5519781708717346,54.7246977686882
409,41.058253562781545,8199,0.5491427779197693,54.8306605219841
410,41.14072403364711,8219,0.5485860705375671,54.87796634435653
411,41.22222449190087,8239,0.5467503070831299,54.85351413488389
412,41.304128109614055,8259,0.5366555452346802,55.03105282783508
413,41.38694500565529,8279,0.547920286655426,55.05330711603165
414,41.468030735850334,8299,0.5577395558357239,54.99020099639893
415,41.5501187535127,8319,0.567884087562561,55.018164217472076
416,41.63349964367019,8339,0.5504724383354187,54.91874575614929
417,41.715303966469236,8359,0.5347134470939636,54.93148475885391
418,41.79778740624587,8379,0.5400639176368713,55.043813586235046
419,41.88053918249077,8399,0.5356165766716003,55.051128268241875
420,41.9650106375085,8419,0.5233144760131836,55.153708457946784
421,42.047364361418616,8439,0.5546430945396423,55.35636633634567
422,42.13185617817773,8459,0.5602008104324341,55.42839884757995
423,42.216268626451495,8479,0.5467174053192139,55.40316075086593
424,42.30075088832113,8499,0.5255370736122131,55.38665086030961
425,42.385210289557776,8519,0.5434011220932007,55.500855445861816
426,42.46882561312781,8539,0.5583146214485168,55.52618056535721
427,42.550759983725015,8559,0.5652877688407898,55.482517182826996
428,42.632687662243846,8579,0.5731707215309143,55.48020154237747
429,42.71457738055123,8599,0.5586039423942566,55.33463686704636
430,42.796146673560145,8619,0.5436956286430359,55.34938871860504
431,42.87819584091505,8639,0.5822580456733704,55.34324526786805
432,42.960643390549556,8659,0.5411064028739929,55.26682764291764
433,43.04308345033063,8679,0.5352990627288818,55.32885074615479
434,43.12471048249139,8699,0.563332200050354,55.405817329883575
435,43.2057891119851,8719,0.5480003952980042,55.347713232040405
436,43.28689890940984,8739,0.5530202388763428,55.35190790891647
437,43.369590763847036,8759,0.5571792125701904,55.390309989452355
438,43.45280887762706,8779,0.5415268540382385,55.39139330387115
439,43.53734110891819,8799,0.5561326146125793,55.456016659736626
440,43.621720132099256,8819,0.5638460516929626,55.4417610168457
441,43.70437874297301,8839,0.569049596786499,55.38698166608811
442,43.78750387714969,8859,0.5551531910896301,55.15115797519684
443,43.869812688893745,8879,0.5434154272079468,55.13763844966888
444,43.952268360522055,8899,0.5483779907226562,55.06909102201462
445,44.037072937952146,8919,0.548466145992279,55.10718345642089
446,44.11886803494559,8939,0.5495819449424744,55.17095863819122
447,44.20066569785277,8959,0.564824640750885,55.20599067211152
448,44.28430710083909,8979,0.5440577864646912,55.130529701709754
449,45.12899476548036,8999,0.5615543127059937,55.12860357761383
450,45.21282577289475,9019,0.542466938495636,55.01772552728653
451,45.293722244964705,9039,0.5669745206832886,55.05896180868148
452,45.37590956383281,9059,0.5535110235214233,55.05159974098206
453,45.460913450651695,9079,0.5506923794746399,55.009793043136604
454,45.54491553472148,9099,0.55171138048172,55.12267291545868
455,45.62803532759349,9119,0.5488393306732178,55.172622203826904
456,45.71023689528306,9139,0.5607006549835205,55.22660672664642
457,45.79314837879605,9159,0.557395875453949,55.167413949966424
458,45.87578227639198,9179,0.5544515252113342,55.17307847738267
459,45.95929459439384,9199,0.5532814860343933,55.1317572593689
460,46.04197120355235,9219,0.5528901815414429,55.0241082906723
461,46.124193220469685,9239,0.5218848586082458,55.09960770606994
462,46.206547852291,9259,0.5524492859840393,55.24362742900848
463,46.29207536008623,9279,0.5297059416770935,55.194277465343475
464,46.37457261039151,9299,0.5559964776039124,55.368467569351196
465,46.45718384888437,9319,0.561221182346344,55.380890071392066
466,46.54001325057612,9339,0.556588351726532,55.35023719072342
467,46.62303856955634,9359,0.5497324466705322,55.211559534072876
468,46.70690271119277,9379,0.5436725616455078,55.18724411725998
469,46.79053947461976,9399,0.5393787026405334,55.28005301952362
470,46.87339348773162,9419,0.5507141947746277,55.40437161922455
471,46.9563282425536,9439,0.5655021071434021,55.48133820295333
472,47.03970129185253,9459,0.5451496839523315,55.40785640478134
473,47.12344692667325,9479,0.5732683539390564,55.459266901016235
474,47.21134646700488,9499,0.561701238155365,55.326898992061615
475,49.1288923295339,9519,0.5596362352371216,55.33777326345444
476,49.21454832944605,9539,0.548862099647522,55.28858155012131
477,49.295801564587485,9559,0.5585287809371948,55.32233446836472
478,49.38549119035403,9579,0.5461872816085815,55.27527183294296
479,49.47081959750917,9599,0.5317516922950745,55.42052447795868
480,49.557524289157655,9619,0.5679900646209717,55.5576691031456
481,49.63931494514147,9639,0.5506888031959534,55.49233555793762
482,49.721356309188735,9659,0.5425792932510376,55.515860848956635
483,49.805912521216605,9679,0.5645439624786377,55.58985682094798
484,49.89137533571985,9699,0.558480978012085,55.53582310676575
485,49.97437078562048,9719,0.555090606212616,55.5150047938029
486,50.056572172376846,9739,0.5288528203964233,55.51542937755585
487,50.141059099170896,9759,0.5448693633079529,55.717748403549194
488,50.224236028260655,9779,0.5622343420982361,55.82031607627869
489,50.3062260633707,9799,0.564242422580719,55.78366897322915
490,50.38642274618149,9819,0.5661075115203857,55.71961164474487
491,50.472002961171995,9839,0.5508057475090027,55.62059614393446
492,50.55850064092212,9859,0.5554317831993103,55.688098818063736
493,50.639208794434865,9879,0.5467947721481323,55.70880174636841
494,50.719741022785506,9899,0.5638760924339294,55.88035583496094
495,50.80247284061379,9919,0.5497978925704956,55.778905153274536
496,50.885347173743774,9939,0.5556126832962036,55.97868412733078
497,50.96466263605489,9959,0.5491162538528442,56.11782272656759
498,51.04508230295446,9979,0.5752378106117249,56.72092139720917
499,51.936769932177334,9999,0.5591806173324585,55.91806173324585


==> figures/loss_curves/val_pq_COCO.csv <==
,Wall time,Step,Value,Smoothed Value
0,0.0,0,34.3,
1,5.2345387201176745,999,36.07821273803711,
2,10.312338231404622,1999,37.19509506225586,
3,15.103910167548392,2999,37.66266250610352,
4,20.189686125848027,3999,37.8625602722168,
5,25.142752568589316,4999,38.14262390136719,
6,30.217731603450247,5999,38.24502182006836,
7,35.206556053890125,6999,38.37621688842773,
8,40.22649175789621,7999,38.36515808105469,
9,45.12900196313858,8999,38.53131866455078,
10,51.936777052746876,9999,38.54727554321289,

